WFCRL: A Multi-Agent Reinforcement Learning Benchmark for Wind Farm Control

The wind farm control problem is challenging, since conventional model-based control strategies require tractable models of complex aerodynamical interactions between the turbines and suffer from the curse of dimension when the number of turbines increases. Recently, model-free and multi-agent reinforcement learning approaches have been used to address this challenge. In this article, we introduce WFCRL (Wind Farm Control with Reinforcement Learning), the first open suite of multi-agent reinforcement learning environments for the wind farm control problem. WFCRL frames a cooperative Multi-Agent Reinforcement Learning (MARL) problem: each turbine is an agent and can learn to adjust its yaw, pitch or torque to maximize the common objective (e.g. the total power production of the farm). WFCRL also offers turbine load observations that will allow to optimize the farm performance while limiting turbine structural damages. Interfaces with two state-of-the-art farm simulators are implemented in WFCRL: a static simulator (FLORIS) and a dynamic simulator (FAST.Farm). For each simulator, $10$ wind layouts are provided, including $5$ real wind farms. Two state-of-the-art online MARL algorithms are implemented to illustrate the scaling challenges. As learning online on FAST.Farm is highly time-consuming, WFCRL offers the possibility of designing transfer learning strategies from FLORIS to FAST.Farm.

==> arxiv_source/figs/interface/pettingzoo_interface_schema_new.pdf_tex <==
%% Creator: Inkscape 1.1.2 (b8e25be833, 2022-02-05), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pettingzoo_interface_schema_new.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{594.65840194bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47998505)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pettingzoo_interface_schema_new.pdf}}%
    \put(0.8986821,0.4232365){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Simulator\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{pettingzoo_interface_schema_new.pdf}}%
    \put(0.05352043,0.05663738){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\\Agent\\\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{pettingzoo_interface_schema_new.pdf}}%
    \put(0.90193373,0.32647294){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Simulator \\Interface\end{tabular}}}}%
    \put(0.89970726,0.1340898){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Wind farm\\model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{pettingzoo_interface_schema_new.pdf}}%
    \put(0.76963277,0.352897){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}receive\end{tabular}}}}%
    \put(0.44995001,0.35598572){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}send\end{tabular}}}}%
    \put(0.76531047,0.27776063){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}send\end{tabular}}}}%
    \put(0.60679976,0.42341715){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}MPI Communication\end{tabular}}}}%
    \put(0.31215055,0.42500921){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Python program\end{tabular}}}}%
    \put(0.35416712,0.32507109){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Python \\interface\end{tabular}}}}%
    \put(0.60681627,0.3719906){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Control references:\end{tabular}}}}%
    \put(0.14632293,0.15794166){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}rewards\end{tabular}}}}%
    \put(0.05335785,0.15819894){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}actions\end{tabular}}}}%
    \put(0.25954311,0.36341961){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}actions\end{tabular}}}}%
    \put(0.14666163,0.12317646){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}states\end{tabular}}}}%
    \put(0.10724243,0.42526199){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}RL Loop\end{tabular}}}}%
    \put(0.10381401,0.32992394){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}PettingZoo\\Environment\end{tabular}}}}%
    \put(0.26708334,0.26479989){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}wind \\statistics\end{tabular}}}}%
    \put(0.26716463,0.19408164){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}production\\statistics\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{pettingzoo_interface_schema_new.pdf}}%
    \put(0.45085817,0.2724628){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}receive\end{tabular}}}}%
    \put(0.61119597,0.1838363){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Simulated measures:\end{tabular}}}}%
    \put(0.60531395,0.31084738){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}pitch\end{tabular}}}}%
    \put(0.61413847,0.28369275){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}torque\end{tabular}}}}%
    \put(0.61975653,0.11470284){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}wind directions\end{tabular}}}}%
    \put(0.61568748,0.08066265){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}power outputs\end{tabular}}}}%
    \put(0.62103007,0.04449082){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}loads on blades\end{tabular}}}}%
    \put(0.60700749,0.3427891){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}yaws\end{tabular}}}}%
    \put(0.60689457,0.14980885){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}wind speeds\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> arxiv_source/figs/windrose/windrose_smarteole2.pdf_tex <==
%% Creator: Inkscape 1.1.2 (b8e25be833, 2022-02-05), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'windrose_smarteole2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{576bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{windrose_smarteole2.pdf}}%
  \end{picture}%
\endgroup%


==> arxiv_source/figs/windrose/windrose_weights2.pdf_tex <==
%% Creator: Inkscape 1.1.2 (b8e25be833, 2022-02-05), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'windrose_weights2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{460.8bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{windrose_weights2.pdf}}%
  \end{picture}%
\endgroup%


==> arxiv_source/installed_texlive_packages.txt <==
i 12many: Generalising mathematical index sets
i 2up: Macros to print two-up
i a0poster: Support for designing posters on large paper
i a2ping: Advanced PS, PDF, EPS converter
i a2ping.universal-darwin: universal-darwin files of a2ping
i a4wide: "Wide" a4 layout
i a5comb: Support for a5 paper sizes
i aaai-named: BibTeX style for AAAI
i aalok: LaTeX class file for the Marathi journal 'Aalok'
i aastex: Macros for Manuscript Preparation for AAS Journals
i abbr: Simple macros supporting abreviations for Plain and LaTeX
i abc: Support ABC music notation in LaTeX
i abnt: Typesetting academic works according to ABNT rules
i abntex2: Typeset technical and scientific Brazilian documents based on ABNT rules
i abntexto: LaTeX class for formatting academic papers in ABNT standards
i aboensis: A late medieval OpenType cursive font
i abraces: Asymmetric over-/underbraces in maths
i abspos: Absolute placement with coffins
i abstract: Control the typesetting of the abstract environment
i abstyles: Adaptable BibTeX styles
i academicons: Font containing high quality icons of online academic profiles
i accanthis: Accanthis fonts, with LaTeX support
i accents: Multiple mathematical accents
i accessibility: Create tagged and structured PDF files
i accfonts: Utilities to derive new fonts from existing ones
i accfonts.universal-darwin: universal-darwin files of accfonts
i accsupp: Better accessibility support for PDF files
i achemso: Support for American Chemical Society journal submissions
i acmart: Class for typesetting publications of ACM
i acmconf: Class for ACM conference proceedings
i acro: Typeset acronyms
i acronym: Expand acronyms at least once
i acroterm: Manage and index acronyms and terms
i active-conf: Class for typesetting ACTIVE conference papers
i actuarialangle: Angle symbol denoting a duration in actuarial and financial notation
i actuarialsymbol: Actuarial symbols of life contingencies and financial mathematics
i addfont: Easier use of fonts without LaTeX support
i addliga: Access basic ligatures in legacy TrueType fonts
i addlines: A user-friendly wrapper around \enlargethispage
i addtoluatexpath: Add paths to Lua packages and input TeX files
i adfathesis: Australian Defence Force Academy thesis format
i adforn: OrnementsADF font with TeX/LaTeX support
i adfsymbols: SymbolsADF with TeX/LaTeX support
i adhocfilelist: '\listfiles' entries from the command line
i adhocfilelist.universal-darwin: universal-darwin files of adhocfilelist
i adigraph: Augmenting directed graphs
i adjmulticol: Adjusting margins for multicolumn and single column output
i adjustbox: Graphics package-alike macros for "general" boxes
i adobemapping: Adobe cmap and pdfmapping files
i adrconv: BibTeX styles to implement an address database
i adtrees: Macros for drawing adpositional trees
i advdate: Print a date relative to "today"
i advice: Extend commands and environments
i ae: Virtual fonts for T1 encoded CMR-fonts
i aeguill: Add several kinds of guillemets to the ae fonts
i aesupp: Special support for the ae character
i affilauthor: Tag author and affiliation information in a key-value style
i afm2pl: convert AFM to TeX property list (.pl) metrics
i afm2pl.universal-darwin: universal-darwin files of afm2pl
i afparticle: Typesetting articles for Archives of Forensic Psychology
i afthesis: Air Force Institute of Technology thesis class
i aguplus: Styles for American Geophysical Union
i aiaa: Typeset AIAA conference papers
i aichej: Bibliography style file for the AIChE Journal
i aiplans: A TikZ-based library for drawing POCL plans
i ajl: BibTeX style for AJL
i akktex: A collection of packages and classes
i akletter: Comprehensive letter support
i akshar: Support for syllables in the Devanagari script
i albatross: Find fonts that contain a given glyph
i albatross.universal-darwin: universal-darwin files of albatross
i alchemist: Typeset alchemist and astrological symbols
i alegreya: Alegreya fonts with LaTeX support
i aleph: Extended TeX
i aleph.universal-darwin: universal-darwin files of aleph
i alertmessage: Alert messages for LaTeX
i alfaslabone: The Alfa Slab One font face with support for LaTeX and pdfLaTeX
i alg: LaTeX environments for typesetting algorithms
i algobox: Typeset Algobox programs
i algolrevived: A revival of Frutiger's Algol alphabet
i algorithm2e: Floating algorithm environment with algorithmic keywords
i algorithmicx: The algorithmic style you always wanted
i algorithms: A suite of tools for typesetting algorithms in pseudo-code
i algpseudocodex: Package for typesetting pseudocode
i algxpar: Support multiple lines of pseudocode
i aligned-overset: Fix alignment at \overset or \underset
i alkalami: A font for Arabic-based writing systems in Nigeria and Niger
i allrunes: Fonts and LaTeX package for almost all runes
i almendra: Almendra fonts with LaTeX support
i almfixed: Arabic-Latin Modern Fixed extends TeX-Gyre Latin Modern Mono 10 Regular to full Arabic Unicode support
i alnumsec: Alphanumeric section numbering
i alpha-persian: Persian version of alpha.bst
i alphalph: Convert numbers to letters
i alterqcm: Multiple choice questionnaires in two column tables
i altfont: Alternative font handling in LaTeX
i altsubsup: Subscripts and superscripts with square brackets
i amiri: A classical Arabic typeface, Naskh style
i amiweb2c-guide: How to install AmiWeb2c
i amnestyreport: A LaTeX class for Amnesty International
i amsaddr: Alter the position of affiliations in amsart
i amscdx: Enhanced commutative diagrams
i amscls: AMS document classes for LaTeX
i amscls-doc: User documentation for AMS document classes
i amsfonts: TeX fonts from the American Mathematical Society
i amslatex-primer: Getting up and running with AMS-LaTeX
i amsldoc-it: Italian translation of amsldoc
i amsldoc-vn: Vietnamese translation of AMSLaTeX documentation
i amsmath: AMS mathematical facilities for LaTeX
i amsmath-it: Italian translations of some old amsmath documents
i amsrefs: A LaTeX-based replacement for BibTeX
i amstex: American Mathematical Society plain TeX macros
i amstex.universal-darwin: universal-darwin files of amstex
i amsthdoc-it: Italian translation of amsthdoc: Using the amsthm package
i andika: andika fonts with support for all LaTeX engines
i animate: Create PDF and SVG animations from graphics files and inline graphics
i annee-scolaire: Automatically typeset the academic year (French way)
i annotate: A bibliography style with annotations
i annotate-equations: Easily annotate math equations using TikZ
i anonchap: Make chapters be typeset like sections
i anonymous-acm: Typeset anonymous versions for ACM articles
i anonymouspro: Use AnonymousPro fonts with LaTeX
i answers: Setting questions (or exercises) and answers
i antanilipsum: Generate sentences in the style of "Amici miei"
i antiqua: URW Antiqua condensed font, for use with TeX
i antique-spanish-units: A short document about antique spanish units
i antomega: Alternative language support for Omega/Lambda
i antt: Antykwa Torunska: a Type 1 family of a Polish traditional type
i anufinalexam: LaTeX document shell for ANU final exam
i anyfontsize: Select any font size in LaTeX
i anysize: A simple package to set up document margins
i aobs-tikz: TikZ styles for creating overlaid pictures in beamer
i aomart: Typeset articles for the Annals of Mathematics
i apa: American Psychological Association format
i apa6: Format documents in APA style (6th edition)
i apa6e: Format manuscripts to APA 6th edition guidelines
i apa7: Format documents in APA style (7th edition)
i apacite: Citation style following the rules of the APA
i apalike-ejor: A BibTeX style file for the European Journal of Operational Research
i apalike-german: A copy of apalike.bst with German localization
i apalike2: Bibliography style that approaches APA requirements
i apnum: Arbitrary precision numbers implemented by TeX macros
i appendix: Extra control of appendices
i appendixnumberbeamer: Manage frame numbering in appendixes in beamer
i apprendre-a-programmer-en-tex: The book "Apprendre a programmer en TeX"
i apprends-latex: Apprends LaTeX!
i apptools: Tools for customising appendices
i apxproof: Proofs in appendix
i arabi: (La)TeX support for Arabic and Farsi, compliant with Babel
i arabi-add: Using hyperref and bookmark packages with arabic and farsi languages
i arabic-book: An Arabic book class
i arabicfront: Frontmatter with arabic page numbers
i arabluatex: ArabTeX for LuaLaTeX
i arabtex: Macros and fonts for typesetting Arabic
i arabxetex: An ArabTeX-like interface for XeLaTeX
i aramaic-serto: Fonts and LaTeX for Syriac written in Serto
i arara: Automation of LaTeX compilation
i arara.universal-darwin: universal-darwin files of arara
i archaeologie: A citation-style which covers rules of the German Archaeological Institute
i archaic: A collection of archaic fonts
i archivo: The Archivo font face with support for LaTeX and pdfLaTeX
i arcs: Draw arcs over and under text
i arev: Fonts and LaTeX support files for Arev Sans
i argumentation: Create abstract argumentation frameworks via TikZ
i arimo: Arimo sans serif fonts with LaTeX support
i armtex: A system for writing in Armenian with TeX and LaTeX
i around-the-bend: Typeset exercises in TeX, with answers
i arphic: Arphic (Chinese) font packages
i arphic-ttf: TrueType version of Chinese Arphic fonts
i arraycols: New column types for array and tabular environments
i arrayjobx: Array data structures for (La)TeX
i arraysort: Sort arrays (or portions of them)
i arsclassica: A different view of the ClassicThesis package
i arsenal: Open Type font by Andrij Shevchenko
i articleingud: LaTeX class for articles published in INGENIERIA review
i arvo: The Arvo font face with support for LaTeX and pdfLaTeX
i arydshln: Draw dash-lines in array/tabular
i asaetr: Transactions of the ASAE
i asana-math: A font to typeset maths in Xe(La)TeX and Lua(La)TeX
i asapsym: Using the free ASAP Symbol font with LaTeX and Plain TeX
i ascelike: Bibliography style for the ASCE
i ascii-chart: An ASCII wall chart
i ascii-font: Use the ASCII "font" in LaTeX
i asciilist: Environments AsciiList and AsciiDocList for prototyping nested lists in LaTeX
i ascmac: Boxes and picture macros with Japanese vertical writing support
i askinclude: Interactive use of \includeonly
i askmaps: Typeset American style Karnaugh maps
i asmeconf: A LaTeX template for ASME conference papers
i asmejour: A template for ASME journal papers
i aspectratio: Capital A and capital R ligature for Aspect Ratio
i assignment: A class file for typesetting homework and lab assignments
i assoccnt: Associate counters, making them step when a master steps
i association-matrix: LaTeX support for creating association matrices
i asternote: Annotation symbols enclosed in square brackets and marked with an asterisk
i astro: Astronomical (planetary) symbols
i asy-overview: A brief overview of the Asymptote language for drawing mathematical graphics
i asyfig: Commands for using Asymptote figures
i asymptote: 2D and 3D TeX-Aware Vector Graphics Language
i asymptote-by-example-zh-cn: Asymptote by example
i asymptote-faq-zh-cn: Asymptote FAQ (Chinese translation)
i asymptote-manual-zh-cn: A Chinese translation of the asymptote manual
i asymptote.universal-darwin: universal-darwin files of asymptote
i asypictureb: User-friendly integration of Asymptote into LaTeX
i atbegshi: Execute stuff at \shipout time
i atenddvi: Provides the \AtEndDvi command
i atendofenv: Add a custom symbol at the end of an environment
i atkinson: Support for the Atkinson Hyperlegible family of fonts
i attachfile: Attach arbitrary files to a PDF document
i attachfile2: Attach files into PDF
i attachfile2.universal-darwin: universal-darwin files of attachfile2
i atveryend: Hooks at the very end of a document
i aucklandthesis: Memoir-based class for formatting University of Auckland masters' and doctors' theses
i augie: Calligraphic font for typesetting handwriting
i auncial-new: Artificial Uncial font and LaTeX support macros
i aurical: Calligraphic fonts for use with LaTeX in T1 encoding
i aurl: Extends the hyperref package with a mechanism for hyperlinked URLs abbreviated with prefixes
i authoraftertitle: Make author, etc., available after \maketitle
i authorarchive: Adds self-archiving information to scientific papers
i authordate: Author/date style citation styles
i authorindex: Index citations by author names
i authorindex.universal-darwin: universal-darwin files of authorindex
i auto-pst-pdf: Wrapper for pst-pdf (with some psfrag features)
i auto-pst-pdf-lua: Using LuaLaTeX together with PostScript code
i autoaligne: Align terms and members in math expressions
i autoarea: Automatic computation of bounding boxes with PiCTeX
i autobreak: Simple line breaking of long formulae
i autofancyhdr: Automatically compute headlength for fancyhdr package
i automata: Finite state machines, graphs and trees in MetaPost
i autonum: Automatic equation references
i autopdf: Conversion of graphics to pdfLaTeX-compatible formats
i autopuncitems: Automatically punctuate lists
i autosp: A Preprocessor that generates note-spacing commands for MusiXTeX scores
i autosp.universal-darwin: universal-darwin files of autosp
i autotype: A LuaLaTeX package for automatic language-specific typography
i auxhook: Hooks for auxiliary files
i avantgar: URW 'Base 35' font pack for LaTeX
i avremu: An 8-Bit Microcontroller Simulator written in LaTeX
i awesomebox: Draw admonition blocks in your documents, illustrated with FontAwesome icons
i axessibility: Access to formulas in PDF files by assistive technologies
i axodraw2: Feynman diagrams in a LaTeX document
i axodraw2.universal-darwin: universal-darwin files of axodraw2
i b1encoding: LaTeX encoding tools for Bookhands fonts
i babel: Multilingual support for LaTeX, LuaLaTeX, XeLaTeX, and Plain TeX
i babel-albanian: Support for Albanian within babel
i babel-azerbaijani: Support for Azerbaijani within babel
i babel-basque: Babel contributed support for Basque
i babel-belarusian: Babel support for Belarusian
i babel-bosnian: Babel contrib support for Bosnian
i babel-breton: Babel contributed support for Breton
i babel-bulgarian: Babel contributed support for Bulgarian
i babel-catalan: Babel contributed support for Catalan
i babel-croatian: Babel contributed support for Croatian
i babel-czech: Babel support for Czech
i babel-danish: Babel contributed support for Danish
i babel-dutch: Babel contributed support for Dutch
i babel-english: Babel support for English
i babel-esperanto: Babel support for Esperanto
i babel-estonian: Babel support for Estonian
i babel-finnish: Babel support for Finnish
i babel-french: Babel contributed support for French
i babel-friulan: Babel/Polyglossia support for Friulan(Furlan)
i babel-galician: Babel/Polyglossia support for Galician
i babel-georgian: Babel support for Georgian
i babel-german: Babel support for documents written in German
i babel-greek: Babel support for the Greek language and script
i babel-hebrew: Babel support for Hebrew
i babel-hungarian: Babel support for Hungarian (Magyar)
i babel-icelandic: Babel support for Icelandic
i babel-indonesian: Support for Indonesian within babel
i babel-interlingua: Babel support for Interlingua
i babel-irish: Babel support for Irish
i babel-italian: Babel support for Italian text
i babel-japanese: Babel support for Japanese
i babel-kurmanji: Babel support for Kurmanji
i babel-latin: Babel support for Latin
i babel-latvian: Babel support for Latvian
i babel-lithuanian: Babel support for documents written in Lithuanian
i babel-macedonian: Babel module to support Macedonian Cyrillic
i babel-malay: Support for Malay within babel
i babel-norsk: Babel support for Norwegian
i babel-occitan: Babel support for Occitan
i babel-piedmontese: Babel support for Piedmontese
i babel-polish: Babel support for Polish
i babel-portuges: Babel support for Portuges
i babel-romanian: Babel support for Romanian
i babel-romansh: Babel/Polyglossia support for the Romansh language
i babel-russian: Russian language module for Babel
i babel-samin: Babel support for Samin
i babel-scottish: Babel support for Scottish Gaelic
i babel-serbian: Babel/Polyglossia support for Serbian
i babel-serbianc: Babel module to support Serbian Cyrillic
i babel-slovak: Babel support for typesetting Slovak
i babel-slovenian: Babel support for typesetting Slovenian
i babel-sorbian: Babel support for Upper and Lower Sorbian
i babel-spanish: Babel support for Spanish
i babel-swedish: Babel support for typesetting Swedish
i babel-thai: Support for Thai within babel
i babel-turkish: Babel support for Turkish documents
i babel-ukrainian: Babel support for Ukrainian
i babel-vietnamese: Babel support for typesetting Vietnamese
i babel-welsh: Babel support for Welsh
i babelbib: Multilingual bibliographies
i background: Placement of background material on pages of a document
i backnaur: Typeset Backus Naur Form definitions
i baekmuk: Baekmuk Korean TrueType fonts
i bagpipe: Support for typesetting bagpipe music
i bangla: A comprehensive Bangla LaTeX package
i bangorcsthesis: Typeset a thesis at Bangor University
i bangorexam: Typeset an examination at Bangor University
i bangtex: Writing Bangla and Assamese with LaTeX
i bankstatement: A LaTeX class for bank statements based on csv data
i barcodes: Fonts for making barcodes
i bardiag: LaTeX package for drawing bar diagrams
i barr: Diagram macros by Michael Barr
i barracuda: Draw barcodes with Lua
i bartel-chess-fonts: A set of fonts supporting chess diagrams
i bashful: Invoke bash commands from within LaTeX
i basicarith: Macros for typesetting basic arithmetic
i baskervaldadf: Baskervald ADF fonts collection with TeX/LaTeX support
i baskervaldx: Extension and modification of BaskervaldADF with LaTeX support
i baskervillef: Fry's Baskerville look-alike, with math support
i basque-book: Class for book-type documents written in Basque
i basque-date: Print the date in Basque
i bath-bst: Harvard referencing style as recommended by the University of Bath Library
i bbcard: Bullshit bingo, calendar and baseball-score cards
i bbding: A symbol (dingbat) font and LaTeX macros for its use
i bbm: "Blackboard-style" cm fonts
i bbm-macros: LaTeX support for "blackboard-style" cm fonts
i bbold: Sans serif blackboard bold
i bbold-type1: An Adobe Type 1 format version of the bbold font
i bboldx: Extension of the bbold package with a Blackboard Bold alphabet
i bchart: Draw simple bar charts in LaTeX
i bclogo: Creating colourful boxes with logos
i beamer: A LaTeX class for producing presentations and slides
i beamer-fuberlin: Beamer, using the style of FU Berlin
i beamer-rl: Right to left presentation with beamer and babel
i beamer-tut-pt: An introduction to the Beamer class, in Portuguese
i beamer-verona: A theme for the beamer class
i beamer2thesis: Thesis presentations using beamer
i beamerappendixnote: Create notes on appendix frames in beamer
i beameraudience: Assembling beamer frames according to audience
i beamerauxtheme: Supplementary outer and inner themes for beamer
i beamercolorthemeowl: A flexible beamer color theme to maximize visibility
i beamerdarkthemes: Dark color themes for beamer
i beamerposter: Extend beamer and a0poster for custom sized posters
i beamersubframe: Reorder frames in the PDF file
i beamerswitch: Convenient mode selection in Beamer documents
i beamertheme-arguelles: Simple, typographic beamer theme
i beamertheme-cuerna: A beamer theme with 4 colour palettes
i beamertheme-detlevcm: A beamer theme designed for use in the University of Leeds
i beamertheme-epyt: A simple and clean theme for LaTeX beamer class
i beamertheme-focus: A minimalist presentation theme for LaTeX Beamer
i beamertheme-gotham: A versatile and extendable beamer theme based on Metropolis
i beamertheme-light: A minimal beamer style
i beamertheme-metropolis: A modern LaTeX beamer theme
i beamertheme-mirage: A beamer theme with dark and light colour schemes
i beamertheme-npbt: A collection of LaTeX beamer themes
i beamertheme-phnompenh: A simple beamer theme
i beamertheme-pure-minimalistic: A minimalistic presentation theme for LaTeX Beamer
i beamertheme-rainbow: A beamer colour theme which alternates theme colours on every frame
i beamertheme-saintpetersburg: A beamer theme that incorporates colours and fonts of Saint Petersburg State University
i beamertheme-simpledarkblue: Template for a simple presentation
i beamertheme-simpleplus: A simple and clean theme for LaTeX beamer
i beamertheme-tcolorbox: A beamer inner theme which reproduces standard beamer blocks using tcolorboxes
i beamertheme-trigon: A modern, elegant, and versatile theme for Beamer
i beamertheme-upenn-bc: Beamer themes for Boston College and the University of Pennsylvania
i beamerthemeamurmaple: A new modern beamer theme
i beamerthemeconcrete: A collection of flat beamer themes
i beamerthemejltree: Contributed beamer theme
i beamerthemelalic: A beamer theme for LALIC
i beamerthemenirma: A Beamer theme for academic presentations
i beamerthemenord: A simple beamer theme using the "Nord" color theme
i bearwear: Shirts to dress TikZbears
i beaulivre: Write your books in a colorful way
i beautybook: A beautiful book template for maths and science
i beautynote: A package designed to meet the publication of books and the production of LaTeX templates, with elegant chapter
i beebe: A collection of bibliographies
i begingreek: Greek environment to be used with pdfLaTeX only
i begriff: Typeset Begriffschrift
i beilstein: Support for submissions to the "Beilstein Journal of Nanotechnology"
i belleek: Free replacement for basic MathTime fonts
i bengali: Support for the Bengali language
i bera: Bera fonts
i berenisadf: Berenis ADF fonts and TeX/LaTeX support
i besjournals: Bibliographies suitable for British Ecological Society journals
i bestpapers: A BibTeX package to produce lists of authors' best papers
i betababel: Insert ancient greek text coded in Beta Code
i beton: Use Concrete fonts
i beuron: The script of the Beuronese art school
i bewerbung: Typesetting job applications
i bez123: Support for Bezier curves
i bezierplot: Approximate smooth function graphs with cubic bezier splines for use with TikZ or MetaPost
i bfh-ci: Corporate Design for Bern University of Applied Sciences
i bgteubner: Class for producing books for the publisher "Teubner Verlag"
i bguq: Improved quantifier stroke for Begriffsschrift packages
i bhcexam: An exam class for mathematics teachers in China
i bib-fr: French translation of classical BibTeX styles
i bib2gls: Command line application to convert .bib files to glossaries-extra.sty resource files
i bib2gls.universal-darwin: universal-darwin files of bib2gls
i bib2qr: Cite BibTeX entries with QR codes
i bibarts: "Arts"-style bibliographical information
i bibcop: Style checker for .bib files
i bibcop.universal-darwin: universal-darwin files of bibcop
i biber: A BibTeX replacement for users of BibLaTeX
i biber-ms: A BibTeX replacement for users of BibLaTeX (multiscript version)
i biber-ms.universal-darwin: universal-darwin files of biber-ms
i biber.universal-darwin: universal-darwin files of biber
i bibexport: Extract a BibTeX file based on a .aux file
i bibexport.universal-darwin: universal-darwin files of bibexport
i bibhtml: BibTeX support for HTML files
i biblatex: Sophisticated Bibliographies in LaTeX
i biblatex-abnt: BibLaTeX style for Brazil's ABNT rules
i biblatex-ajc2020unofficial: BibLaTeX style for the Australasian Journal of Combinatorics
i biblatex-anonymous: A tool to manage anonymous work with BibLaTeX
i biblatex-apa: BibLaTeX citation and reference style for APA
i biblatex-apa6: BibLaTeX citation and reference style for APA 6th Edition
i biblatex-archaeology: A collection of BibLaTeX styles for German prehistory
i biblatex-arthistory-bonn: BibLaTeX citation style covers the citation and bibliography guidelines for art historians
i biblatex-bath: Harvard referencing style as recommended by the University of Bath Library
i biblatex-bookinarticle: Manage book edited in article
i biblatex-bookinother: Manage book edited in other entry type
i biblatex-bwl: BibLaTeX citations for FU Berlin
i biblatex-caspervector: A simple citation style for Chinese users
i biblatex-cheatsheet: BibLaTeX/Biber 'cheat sheet'
i biblatex-chem: A set of BibLaTeX implementations of chemistry-related bibliography styles
i biblatex-chicago: Chicago style files for BibLaTeX
i biblatex-claves: A tool to manage claves of old litterature with BibLaTeX
i biblatex-cv: Create a CV from BibTeX files
i biblatex-dw: Humanities styles for BibLaTeX
i biblatex-enc: BibLaTeX style for the Ecole nationale des chartes (Paris)
i biblatex-ext: Extended BibLaTeX standard styles
i biblatex-fiwi: BibLaTeX styles for use in German humanities
i biblatex-gb7714-2015: A BibLaTeX implementation of the GBT7714-2015 bibliography style for Chinese users
i biblatex-german-legal: Comprehensive citation style for German legal texts
i biblatex-gost: BibLaTeX support for GOST standard bibliographies
i biblatex-historian: A BibLaTeX style
i biblatex-ieee: IEEE style files for BibLaTeX
i biblatex-ijsra: BibLaTeX style for the International Journal of Student Research in Archaeology
i biblatex-iso690: BibLaTeX style for ISO 690 standard
i biblatex-jura2: Citation style for the German legal profession
i biblatex-juradiss: BibLaTeX stylefiles for German law theses
i biblatex-license: Add license data to the bibliography
i biblatex-lncs: BibLaTeX style for Springer Lecture Notes in Computer Science
i biblatex-lni: LNI style for BibLaTeX
i biblatex-luh-ipw: BibLaTeX styles for social sciences
i biblatex-manuscripts-philology: Manage classical manuscripts with BibLaTeX
i biblatex-mla: MLA style files for BibLaTeX
i biblatex-morenames: New names for standard BibLaTeX entry type
i biblatex-ms: Sophisticated Bibliographies in LaTeX (multiscript version)
i biblatex-multiple-dm: Load multiple datamodels in BibLaTeX
i biblatex-musuos: A BibLaTeX style for citations in musuos.cls
i biblatex-nature: BibLaTeX support for Nature
i biblatex-nejm: BibLaTeX style for the New England Journal of Medicine (NEJM)
i biblatex-nottsclassic: Citation style for the University of Nottingham
i biblatex-opcit-booktitle: Use op. cit. for the booktitle of a subentry
i biblatex-oxref: BibLaTeX styles inspired by the Oxford Guide to Style
i biblatex-philosophy: Styles for using BibLaTeX for work in philosophy
i biblatex-phys: A BibLaTeX implementation of the AIP and APS bibliography style
i biblatex-publist: BibLaTeX bibliography support for publication lists
i biblatex-readbbl: Read a .bbl file created by biber
i biblatex-realauthor: Indicate the real author of a work
i biblatex-sbl: Society of Biblical Literature (SBL) style files for BibLaTeX
i biblatex-science: BibLaTeX implementation of the Science bibliography style
i biblatex-shortfields: Use short forms of fields with BibLaTeX
i biblatex-socialscienceshuberlin: BibLaTeX-style for the social sciences at HU Berlin
i biblatex-software: BibLaTeX stylefiles for software products
i biblatex-source-division: References by "division" in classical sources
i biblatex-spbasic: A BibLaTeX style emulating Springer's old spbasic.bst
i biblatex-subseries: Manages subseries with BibLaTeX
i biblatex-swiss-legal: Bibliography and citation styles following Swiss legal practice
i biblatex-trad: "Traditional" BibTeX styles with BibLaTeX
i biblatex-true-citepages-omit: Correction of some limitation of the citepages=omit option of BibLaTeX styles
i biblatex-unified: BibLaTeX implementation of the unified stylesheet for linguistics journals
i biblatex-vancouver: Vancouver style for BibLaTeX
i biblatex2bibitem: Convert BibLaTeX-generated bibliography to bibitems
i bibleref: Format bible citations
i bibleref-french: French translations for bibleref
i bibleref-german: German adaptation of bibleref
i bibleref-lds: Bible references, including those to the scriptures of the Church of Jesus Christ of Latter Day Saints
i bibleref-mouth: Consistent formatting of Bible references
i bibleref-parse: Specify Bible passages in human-readable format
i bibletext: Insert Bible passages by their reference
i biblist: Print a BibTeX database
i bibtex: Process bibliographies (bib files) for LaTeX or other formats
i bibtex.universal-darwin: universal-darwin files of bibtex
i bibtex8: BibTeX variant supporting 8-bit encodings
i bibtex8.universal-darwin: universal-darwin files of bibtex8
i bibtexperllibs: BibTeX Perl Libraries
i bibtexperllibs.universal-darwin: universal-darwin files of bibtexperllibs
i bibtexu: BibTeX variant supporting Unicode (UTF-8), via ICU
i bibtexu.universal-darwin: universal-darwin files of bibtexu
i bibtools: Bib management tools
i bibtopic: Include multiple bibliographies in a document
i bibtopicprefix: Prefix references to bibliographies produced by bibtopic
i bibunits: Multiple bibliographies in one document
i bidi: Bidirectional typesetting in plain TeX and LaTeX, using XeTeX
i bidi-atbegshi: Bidi-aware shipout macros
i bidicontour: Bidi-aware coloured contour around text
i bidihl: Experimental bidi-aware text highlighting
i bidipagegrid: Bidi-aware page grid in background
i bidipresentation: Experimental bidi presentation
i bidishadowtext: Bidi-aware shadow text
i bigfoot: Footnotes for critical editions
i bigintcalc: Integer calculations on very large numbers
i bigints: Writing big integrals
i bilingualpages: Typeset two columns in parallel
i binarytree: Drawing binary trees using TikZ
i binomexp: Calculate Pascal's triangle
i biochemistry-colors: Colors used to display amino acids, nucleotides, sugars or atoms in biochemistry
i biocon: Typesetting biological species names
i biolett-bst: A BibTeX style for the journal "Biology Letters"
i bitelist: Split list, in TeX's mouth
i bithesis: Templates for the Beijing Institute of Technology
i bitpattern: Typeset bit pattern diagrams
i bitset: Handle bit-vector datatype
i bitter: The Bitter family of fonts with LaTeX support
i bizcard: Typeset business cards
i bjfuthesis: A thesis class for Beijing Forestry University
i blacklettert1: T1-encoded versions of Haralambous old German fonts
i blindtext: Producing 'blind' text for testing
i blkarray: Extended array and tabular
i blochsphere: Draw pseudo-3D diagrams of Bloch spheres
i block: A block letter style for the letter class
i blockdraw_mp: Block diagrams and bond graphs, with MetaPost
i blopentype: A basic LuaTeX OpenType handler
i bloques: Generate control diagrams
i blowup: Upscale or downscale all pages of a document
i blox: Draw block diagrams, using TikZ
i bmstu: A LaTeX class for Bauman Moscow State Technical University
i bmstu-iu8: A class for IU8 reports
i bnumexpr: Extends eTeX's \numexpr...\relax construct to big integers
i bodegraph: Draw Bode, Nyquist and Black plots with gnuplot and TikZ
i bodeplot: Draw Bode, Nyquist and Nichols plots with gnuplot or pgfplots
i bohr: Simple atom representation according to the Bohr model
i boisik: A font inspired by Baskerville design
i boites: Boxes that may break across pages
i bold-extra: Use bold small caps and typewriter fonts
i boldtensors: Bold latin and greek characters through simple prefix characters
i bondgraph: Create bond graph figures in LaTeX documents
i bondgraphs: Draws bond graphs in LaTeX, using PGF/TikZ
i bonum-otf: Support for the OpenType font Bonum
i book-of-common-prayer: Typeset in the style of "Book of Common Prayer"
i bookcover: A class for book covers and dust jackets
i bookdb: A BibTeX style file for cataloguing a home library
i bookest: Extended book class
i bookhands: A collection of book-hand fonts
i booklet: Aids for printing simple booklets
i bookman: URW 'Base 35' font pack for LaTeX
i bookmark: A new bookmark (outline) organization for hyperref
i bookshelf: Create a nice image from a BibTeX file
i bookshelf.universal-darwin: universal-darwin files of bookshelf
i booktabs: Publication quality tables in LaTeX
i booktabs-de: German version of booktabs
i booktabs-fr: French translation of booktabs documentation
i boolexpr: A boolean expression evaluator and a switch command
i boondox: Mathematical alphabets derived from the STIX fonts
i bophook: Provides an At-Begin-Page hook
i borceux: Diagram macros by Francois Borceux
i bosisio: A collection of packages by Francesco Bosisio
i boxedminipage: Framed minipages of a specified total width (text and frame combined)
i boxhandler: Flexible Captioning and Deferred Box/List Printing
i bpchem: Typeset chemical names, formulae, etc
i bpolynomial: Drawing polynomial functions of up to order 3
i br-lex: A Class for Typesetting Brazilian legal texts
i bracketkey: Produce bracketed identification keys
i braids: Draw braid diagrams with PGF/TikZ
i braille: Support for braille
i braket: Dirac bra-ket and set notations
i brandeis-dissertation: Class for Brandeis University dissertations
i brandeis-problemset: Document class for COSI Problem sets at Brandeis University (Waltham, MA)
i brandeis-thesis: A class for Brandeis University M.A. theses
i breakcites: Ensure that multiple citations may break at line end
i breakurl: Line-breakable \url-like links in hyperref when compiling via dvips/ps2pdf
i bredzenie: A Polish version of "lorem ipsum..." in the form of a LaTeX package
i breqn: Automatic line breaking of displayed equations
i bropd: Simplified brackets and differentials in LaTeX
i brushscr: A handwriting script font
i bubblesort: Bubble sorts a list
i buctthesis: Beijing University of Chemical Technology Thesis Template
i bullcntr: Display list item counter as regular pattern of bullets
i bundledoc: Bundle together all the files needed to build a LaTeX document
i bundledoc.universal-darwin: universal-darwin files of bundledoc
i burmese: Basic Support for Writing Burmese
i businesscard-qrcode: Business cards with QR-Code
i bussproofs: Proof trees in the style of the sequent calculus
i bussproofs-extra: Extra commands for bussproofs.sty
i bxbase: BX bundle base components
i bxcalc: Extend the functionality of the calc package
i bxcjkjatype: Typeset Japanese with pdfLaTeX and CJK
i bxdpx-beamer: Dvipdfmx extras for use with beamer
i bxdvidriver: Enables specifying a driver option effective only in DVI output
i bxeepic: Eepic facilities using pict2e
i bxenclose: Enclose the document body with some pieces of code
i bxghost: Ghost insertion for proper xkanjiskip
i bxjaholiday: Support for Japanese holidays
i bxjalipsum: Dummy text in Japanese
i bxjaprnind: Adjust the position of parentheses at paragraph head
i bxjatoucs: Convert Japanese character code to Unicode
i bxjscls: Japanese document class collection for all major engines
i bxnewfont: Enhanced \newfont command
i bxorigcapt: To retain the original caption names when using Babel
i bxpapersize: Synchronize output paper size with layout paper size
i bxpdfver: Specify version and compression level of output PDF files
i bxtexlogo: Additional TeX-family logos
i bxwareki: Convert dates from Gregorian to Japanese calender
i byo-twemojis: "Build Your Own Twemojis" with TikZ
i byrne: This package provides a set of tools to typeset geometric proofs in the style of Oliver Byrne's 1847 ed. of Euclid's "Elements"
i bytefield: Create illustrations for network protocol specifications
i c-pascal: Typeset Python, C and Pascal programs
i c90: c90 font encoding for Thai
i cabin: A humanist Sans Serif font, with LaTeX support
i cachepic: Convert document fragments into graphics
i cachepic.universal-darwin: universal-darwin files of cachepic
i cahierprof: Schedule and grade books for French teachers
i caladea: Support for the Caladea family of fonts
i calcage: Calculate the age of something, in years
i calcfrac: Calculates the value of an expression containing fractions
i calctab: Language for numeric tables
i calculation: Typesetting reasoned calculations, also called calculational proofs
i calculator: Use LaTeX as a scientific calculator
i calligra: Calligraphic font
i calligra-type1: Type 1 version of Calligra
i callouts: Put simple annotations and notes inside a picture
i calrsfs: Copperplate calligraphic letters in LaTeX
i cals: Multipage tables with wide range of features
i calxxxx-yyyy: Print a calendar for a group of years
i cancel: Place lines through maths formulae
i canoniclayout: Create canonical page layouts with memoir
i cantarell: LaTeX support for the Cantarell font family
i capt-of: Captions on more than floats
i captcont: Retain float number across several floats
i captdef: Declare free-standing \caption commands
i caption: Customising captions in floating environments
i carbohydrates: Carbohydrate molecules with chemfig
i carlisle: David Carlisle's small packages
i carlito: Support for Carlito sans-serif fonts
i carolmin-ps: Adobe Type 1 format of Carolingian Minuscule fonts
i cartonaugh: A LuaLaTeX package for drawing karnaugh maps with up to 6 variables
i cascade: Constructions with braces to present mathematical demonstrations
i cascadia-code: The Cascadia Code font with support for LaTeX and pdfLaTeX
i cascadiamono-otf: Support for the OpenType font CascadiaMono (with CascadiaCode fontspec config files)
i cascadilla: Typeset papers conforming to the stylesheet of the Cascadilla Proceedings Project
i cases: Numbered cases environment
i casyl: Typeset Cree/Inuktitut in Canadian Aboriginal Syllabics
i catchfile: Catch an external file into a macro
i catchfilebetweentags: Catch text delimited by docstrip tags
i catcodes: Generic handling of TeX category codes
i catechis: Macros for typesetting catechisms
i catoptions: Preserving and recalling standard catcodes
i catppuccinpalette: Provides (x)colors of catppuccin theme
i causets: Draw causal set (Hasse) diagrams
i cbcoptic: Coptic fonts and LaTeX macros for general usage and for philology
i cbfonts: Complete set of Greek fonts
i cbfonts-fd: LaTeX font description files for the CB Greek fonts
i cc-pl: Polish extension of Computer Concrete fonts
i ccaption: Continuation headings and legends for floats
i ccfonts: Support for Concrete text and math fonts in LaTeX
i ccicons: LaTeX support for Creative Commons icons
i cclicenses: Typeset Creative Commons licence logos
i ccool: A key-value document command parser
i cd: Typeset CD covers
i cd-cover: Typeset CD covers
i cdcmd: Expandable conditional commands for LaTeX
i cdpbundl: Business letters in the Italian style
i cell: Bibliography style for Cell
i cellprops: Accept CSS-like selectors in tabular, array, ...
i cellspace: Ensure minimal spacing of table cells
i celtic: A TikZ library for drawing celtic knots
i censor: Tools for producing redacted documents
i centeredline: A macro for centering lines
i centerlastline: Paragraphs with last line centered, known as "Spanish" paragraphs
i cesenaexam: A class file to typeset exams
i cfr-initials: LaTeX packages for use of initials
i cfr-lm: Enhanced support for the Latin Modern fonts
i changebar: Generate changebars in LaTeX documents
i changelayout: Change the layout of individual pages and their text
i changelog: Typesetting keepachangelog.com style changelogs
i changepage: Margin adjustment and detection of odd/even pages
i changes: Manual change markup
i chappg: Page numbering by chapter
i chapterfolder: Package for working with complicated folder structures
i charissil: CharisSIL fonts with support for all LaTeX engines
i charter: Charter fonts
i chbibref: Change the Bibliography/References title
i cheatsheet: A simple cheatsheet class
i checkcites: Check citation commands in a document
i checkcites.universal-darwin: universal-darwin files of checkcites
i checkend: Extend "improperly closed environment" messages
i checklistings: Pass verbatim contents through a compiler and reincorporate the resulting output
i checklistings.universal-darwin: universal-darwin files of checklistings
i chem-journal: Various BibTeX formats for journals in Chemistry
i chemarrow: Arrows for use in chemistry
i chembst: A collection of BibTeX files for chemistry journals
i chemcompounds: Simple consecutive numbering of chemical compounds
i chemcono: Support for compound numbers in chemistry documents
i chemexec: Creating (chemical) exercise sheets
i chemfig: Draw molecules with easy syntax
i chemformula: Command for typesetting chemical formulas and reactions
i chemformula-ru: Using the chemformula package with babel-russian settings
i chemgreek: Upright Greek letters in chemistry
i chemmacros: A collection of macros to support typesetting chemistry documents
i chemnum: A method for numbering chemical compounds
i chemobabel: Convert chemical structures from ChemDraw, MDL molfile or SMILES using Open Babel
i chemplants: Symbology to draw chemical plants with TikZ
i chemschemex: Typeset and cross-reference chemical schemes based on TikZ code
i chemsec: Automated creation of numeric entity labels
i chemstyle: Writing chemistry with style
i cherokee: A font for the Cherokee script
i chess: Fonts for typesetting chess boards
i chess-problem-diagrams: A package for typesetting chess problem diagrams
i chessboard: Print chess boards
i chessfss: A package to handle chess fonts
i chet: LaTeX layout inspired by harvmac
i chextras: A companion package for the Swiss typesetter
i chhaya: Linguistic glossing in Marathi language
i chicago: A "Chicago" bibliography style
i chicago-annote: Chicago-based annotated BibTeX style
i chicagoa: "Chicago" bibliography style with annotations
i chicagolinks: "Chicago" bibliography style that allows annotations
i chickenize: Use lua callbacks for "interesting" textual effects
i chifoot: Chicago-style footnote formatting
i childdoc: Directly compile \include'd child documents
i chinese-jfm: Luatexja-jfm files for Chinese typesetting
i chinesechess: Typeset Chinese chess with l3draw
i chivo: Using the free Chivo fonts with LaTeX
i chkfloat: Warn whenever a float is placed "to far away"
i chklref: Check for problems with labels in LaTeX
i chklref.universal-darwin: universal-darwin files of chklref
i chktex: Check for errors in LaTeX documents
i chktex.universal-darwin: universal-darwin files of chktex
i chletter: Class for typesetting letters to Swiss rules
i chngcntr: Change the resetting of counters
i chordbars: Print chord grids for pop/jazz tunes
i chordbox: Draw chord diagrams
i chronology: Provides a horizontal timeline
i chronosys: Drawing time-line diagrams
i chs-physics-report: Physics lab reports for Carmel High School
i chscite: Bibliography style for Chalmers University of Technology
i churchslavonic: Typeset documents in Church Slavonic language using Unicode
i cidarticle: A class for submissions to the "Commentarii informaticae didacticae" (CID)
i cinzel: LaTeX support for Cinzel and Cinzel Decorative fonts
i circ: Macros for typesetting circuit diagrams
i circledsteps: Typeset circled numbers
i circledtext: Create circled text
i circuit-macros: M4 macros for electric circuit diagrams
i circuitikz: Draw electrical networks with TikZ
i circularglyphs: A circular glyphs alphabet
i citation-style-language: Bibliography formatting with Citation Style Language
i citation-style-language.universal-darwin: universal-darwin files of citation-style-language
i cite: Improved citation handling in LaTeX
i citeall: Cite all entries of a bbl created with BibLaTeX
i citeref: Add reference-page-list to bibliography-items
i cje: LaTeX document class for CJE articles
i cjhebrew: Typeset Hebrew with LaTeX
i cjk: CJK language support
i cjk-gs-integrate: Tools to integrate CJK fonts into Ghostscript
i cjk-gs-integrate.universal-darwin: universal-darwin files of cjk-gs-integrate
i cjk-ko: Extension of the CJK package for Korean typesetting
i cjkpunct: Adjust locations and kerning of CJK punctuation marks
i cjkutils: CJK language support
i cjkutils.universal-darwin: universal-darwin files of cjkutils
i cjs-rcs-article: Article class for The Canadian Journal of Statistics
i clara: A serif font family
i classics: Cite classic works
i classicthesis: A "classically styled" thesis package
i classpack: XML mastering for LaTeX classes and packages
i cleanthesis: A clean LaTeX style for thesis documents
i clearsans: Clear Sans fonts with LaTeX support
i clefval: Key/value support with a hash
i cleveref: Intelligent cross-referencing
i cleveref-forward: Forward-referencing functionality for cleveref
i cleveref-usedon: Adds forward-referencing functionality to the cleveref package
i clicks: Slide Deck Animation
i clipboard: Copy and paste into and across documents
i clistmap: Map and iterate over LaTeX3 clists
i clock: Graphical and textual clocks for TeX and LaTeX
i clojure-pamphlet: A simple literate programming tool based on clojure's pamphlet system
i clojure-pamphlet.universal-darwin: universal-darwin files of clojure-pamphlet
i cloze: A LuaLaTeX package for creating cloze texts
i clrdblpg: Control pagestyle of pages left blank by \cleardoublepage
i clrscode: Typesets pseudocode as in Introduction to Algorithms
i clrscode3e: Typesets pseudocode as in Introduction to Algorithms
i clrstrip: Place contents into a full width colour strip
i cluttex: An automation tool for running LaTeX
i cluttex.universal-darwin: universal-darwin files of cluttex
i cm: Computer Modern fonts
i cm-lgc: Type 1 CM-based fonts for Latin, Greek and Cyrillic
i cm-mf-extra-bold: Extra Metafont files for CM
i cm-super: CM-Super family of fonts
i cm-unicode: Computer Modern Unicode font family
i cmap: Make PDF files searchable and copyable
i cmarrows: MetaPost arrows and braces in the Computer Modern style
i cmathbb: Computer modern mathematical blackboard bold font
i cmbright: Computer Modern Bright fonts
i cmcyr: Computer Modern fonts with cyrillic extensions
i cmdstring: Get command name reliably
i cmdtrack: Check used commands
i cmexb: cmexb10 metrics and Type 1
i cmextra: Knuth's local information
i cmll: Symbols for linear logic
i cmpica: A Computer Modern Pica variant
i cmpj: Style for the journal Condensed Matter Physics
i cmsd: Interfaces to the CM Sans Serif Bold fonts
i cmsrb: Computer Modern for Serbian and Macedonian
i cmtiup: Upright punctuation with CM italic
i cmupint: Upright integral symbols for Computer Modern
i cnbwp: Typeset working papers of the Czech National Bank
i cnltx: LaTeX tools and documenting facilities
i cns: Chinese/Japanese/Korean bitmap fonts
i cntformats: A different way to read counters
i cntperchap: Store counter values per chapter
i cochineal: Cochineal fonts with LaTeX support
i codeanatomy: Typeset code with annotations
i codebox: Highlighted source code in a fancy box
i codedescribe: LaTeX code description and documentation
i codedoc: LaTeX code and documentation in LaTeX-format file
i codehigh: Highlight code and demos with l3regex and lpeg
i codepage: Support for variant code pages
i codesection: Provides an environment that may be conditionally included
i codicefiscaleitaliano: Test the consistency of the Italian personal Fiscal Code
i coelacanth: Coelacanth fonts with LaTeX support
i coffeestains: Add coffee stains to documents
i collargs: Collect arguments of any command
i collcell: Collect contents of a tabular cell as argument to a macro
i collectbox: Collect and process macro arguments as boxes
i collection-basic: Essential programs and files
i collection-bibtexextra: BibTeX additional styles
i collection-binextra: TeX auxiliary programs
i collection-context: ConTeXt and packages
i collection-fontsextra: Additional fonts
i collection-fontsrecommended: Recommended fonts
i collection-fontutils: Graphics and font utilities
i collection-formatsextra: Additional formats
i collection-games: Games typesetting
i collection-humanities: Humanities packages
i collection-langarabic: Arabic
i collection-langchinese: Chinese
i collection-langcjk: Chinese/Japanese/Korean (base)
i collection-langcyrillic: Cyrillic
i collection-langczechslovak: Czech/Slovak
i collection-langenglish: US and UK English
i collection-langeuropean: Other European languages
i collection-langfrench: French
i collection-langgerman: German
i collection-langgreek: Greek
i collection-langitalian: Italian
i collection-langjapanese: Japanese
i collection-langkorean: Korean
i collection-langother: Other languages
i collection-langpolish: Polish
i collection-langportuguese: Portuguese
i collection-langspanish: Spanish
i collection-latex: LaTeX fundamental packages
i collection-latexextra: LaTeX additional packages
i collection-latexrecommended: LaTeX recommended packages
i collection-luatex: LuaTeX packages
i collection-mathscience: Mathematics, natural sciences, computer science packages
i collection-metapost: MetaPost and Metafont packages
i collection-music: Music packages
i collection-pictures: Graphics, pictures, diagrams
i collection-plaingeneric: Plain (La)TeX packages
i collection-pstricks: PSTricks
i collection-publishers: Publisher styles, theses, etc.
i collection-texworks: TeXworks editor; TL includes only the Windows binary
i collection-xetex: XeTeX and packages
i collref: Collect blocks of references into a single reference
i colophon: Provides commands for producing a colophon
i color-edits: Colorful edits for multiple authors of a shared document
i colorblind: Easy colorblind-safe typesetting
i colordoc: Coloured syntax highlights in documentation
i coloredbelts: Insert colored belts (vectorial format) in documents (to presetn skills, for example)
i coloredtheorem: A colourful boxed theorem environment
i colorframed: Fix color problems with the package "framed"
i colorinfo: Retrieve colour model and values for defined colours
i coloring: Define missing colors by their names
i colorist: Write your articles or books in a colorful way
i colorprofiles: Collection of free ICC profiles
i colorsep: Color separation
i colorspace: Provides PDF color spaces
i colortab: Shade cells of tables and halign
i colortbl: Add colour to LaTeX tables
i colorwav: Colours by wavelength of visible light
i colorweb: Extend the color package colour space
i colourchange: Colourchange
i combelow: Typeset "comma-below" letters, as in Romanian
i combine: Bundle individual documents into a single document
i combinedgraphics: Include graphic (EPS or PDF)/LaTeX combinations
i combofont: Add NFSS-declarations of combo fonts to LuaLaTeX documents
i comfortaa: Sans serif font, with LaTeX support
i comicneue: Use Comic Neue with TeX(-alike) systems
i comma: Formats a number by inserting commas
i commado: Expandable iteration on comma-separated and filename lists
i commalists-tools: Manipulate numeral comma separated lists
i commath: Mathematics typesetting support
i commedit: Commented editions with LaTeX
i comment: Selectively include/exclude portions of text
i commonunicode: Convert common unicode symbols to LaTeX code
i commutative-diagrams: CoDi: Commutative Diagrams for TeX
i compactbib: Multiple thebibliography environments
i compare: Compare two strings
i competences: Track skills of classroom checks
i complexity: Computational complexity class names
i components: Components of TeX
i comprehensive: Symbols accessible from LaTeX
i computational-complexity: Class for the journal Computational Complexity
i concepts: Keeping track of formal 'concepts' for a particular field
i concmath: Concrete Math fonts
i concmath-fonts: Concrete mathematics fonts
i concmath-otf: Concrete based OpenType Math font
i concprog: Concert programmes
i concrete: Concrete Roman fonts
i conditext: Define and manage conditional content
i confproc: A set of tools for generating conference proceedings
i constants: Automatic numbering of constants
i conteq: Typeset multiline continued equalities
i context: The ConTeXt macro package
i context-calendar-examples: Collection of calendars based on the PocketDiary-module
i context-chat: (shortdesc missing)
i context-collating-marks: Environment to place collating marks on the spine of a section
i context-companion-fonts: companion fonts with fixes for ConTeXt
i context-cyrillicnumbers: Write numbers as cyrillic glyphs
i context-filter: Run external programs on the contents of a start-stop environment
i context-gnuplot: Inclusion of Gnuplot graphs in ConTeXt
i context-handlecsv: Data merging for automatic document creation
i context-legacy: The ConTeXt macro package, MkII
i context-legacy.universal-darwin: universal-darwin files of context-legacy
i context-letter: ConTeXt package for writing letters
i context-mathsets: Set notation in ConTeXt
i context-notes-zh-cn: Notes on using ConTeXt MkIV
i context-pocketdiary: A personal organiser
i context-simpleslides: A module for preparing presentations
i context-squares: Typesetting Magic and Latin squares
i context-sudoku: Sudokus for ConTeXt
i context-texlive: TL-specific helpers for ConTeXt (caches, papersize)
i context-texlive.universal-darwin: universal-darwin files of context-texlive
i context-transliterator: Transliterate text from 'other' alphabets
i context-typescripts: Small modules to load various fonts for use in ConTeXt
i context-vim: Generate ConTeXt syntax highlighting code from vim
i context-visualcounter: Visual display of ConTeXt counters
i context.universal-darwin: universal-darwin files of context
i continue: Prints 'continuation' marks on pages of multipage documents
i contour: Print a coloured contour around text
i contracard: Generate calling cards for dances
i contract: Typeset formalized legal documents such as contracts, statutes, etc.
i conv-xkv: Create new key-value syntax
i convbkmk: Correct platex/uplatex bookmarks in PDF created with hyperref
i convbkmk.universal-darwin: universal-darwin files of convbkmk
i cooking: Typeset recipes
i cooking-units: Typeset and convert units for cookery books and recipes
i cookingsymbols: Symbols for recipes
i cool: COntent-Oriented LaTeX
i coolfn: Typeset long legal footnotes
i coollist: Manipulate COntent Oriented LaTeX Lists
i coolstr: String manipulation in LaTeX
i coolthms: Reference items in a theorem environment
i cooltooltips: Associate a pop-up window and tooltip with PDF hyperlinks
i coop-writing: Support for Cooperative Writing and editorial comments
i cooperhewitt: LaTeX, pdfLaTeX, XeLaTeX and LuaLaTeX support for the Cooper Hewitt family of sans serif fonts
i coordsys: Draw cartesian coordinate systems
i copyedit: Copyediting support for LaTeX documents
i copyrightbox: Provide copyright notices for images in a document
i cora-macs: Macros for continuous sets and neural networks in the context of cyber-physical systems
i cormorantgaramond: Cormorant Garamond family of fonts
i correctmathalign: Correct spacing of the alignment in expressions
i coseoul: Context sensitive outline elements
i couleurs-fr: French version of colour definitions from xcolor
i count1to: Make use of count1 to count9
i counterz: Additional tools for counters
i countriesofeurope: A font with the images of the countries of Europe
i counttexruns: Count compilations of a document
i courier: URW 'Base 35' font pack for LaTeX
i courier-scaled: Provides a scaled Courier font
i courierten: Courier 10 Pitch BT with LaTeX support
i courseoutline: Prepare university course outlines
i coursepaper: Prepare university course papers
i coverpage: Automatic cover page creation for scientific papers
i covington: LaTeX macros for Linguistics
i cprotect: Allow verbatim, etc., in macro arguments
i cprotectinside: Use cprotect arbitrarily nested
i cqubeamer: LaTeX Beamer Template for Chongqing University
i cquthesis: LaTeX Thesis Template for Chongqing University
i crbox: Boxes with crossed corners
i create-theorem: Initializing and configuring theorem-like environments, with multilingual support
i creationboites: Macros to create simple tcolorbox with some customizations
i crefthe: Cross referencing with proper definite articles and declensions
i crimson: Crimson fonts with LaTeX support
i crimsonpro: CrimsonPro fonts with LaTeX support
i crop: Support for cropmarks
i crossrefenum: Smart typesetting of enumerated cross-references for various TeX formats
i crossreference: Crossreferences within documents
i crossreftools: Expandable extraction of cleveref data
i crossrefware: Scripts for working with crossref.org
i crossrefware.universal-darwin: universal-darwin files of crossrefware
i crossword: Typeset crossword puzzles
i crosswrd: Macros for typesetting crossword puzzles
i crumbs: Add a Navigation Path to the page header
i cryptocode: Typesetting pseudocode, protocols, game-based proofs and black-box reductions in cryptography
i cryst: Font for graphical symbols used in crystallography
i cs: Czech/Slovak-tuned Computer Modern fonts
i cs-techrep: Technical Reports in Computer Science and Software Engineering
i csassignments: A wrapper for article with macros and customizations for computer science assignments
i csbulletin: LaTeX class for articles submitted to the CSTUG Bulletin (Zpravodaj)
i cslatex: LaTeX support for Czech/Slovak typesetting
i csplain: Plain TeX multilanguage support
i csplain.universal-darwin: universal-darwin files of csplain
i csquotes: Context sensitive quotation facilities
i csquotes-de: German translation of csquotes documentation
i css-colors: Named colors for web-safe design
i cstex: Support for Czech/Slovak languages
i csthm: Customized theorem environments for computer science documents
i cstypo: Czech typography rules enforced through LuaTeX hooks
i csvmerge: Merge TeX code with csv data
i csvsimple: Simple CSV file processing
i ctable: Flexible typesetting of table and figure floats using key/value directives
i ctablestack: Catcode table stable support
i ctan-o-mat: Upload or validate a package for CTAN
i ctan-o-mat.universal-darwin: universal-darwin files of ctan-o-mat
i ctan_chk: CTAN guidelines verifier and corrector for uploading projects
i ctanbib: Export CTAN entries to bib format
i ctanbib.universal-darwin: universal-darwin files of ctanbib
i ctanify: Prepare a package for upload to CTAN
i ctanify.universal-darwin: universal-darwin files of ctanify
i ctanupload: Support for users uploading to CTAN
i ctanupload.universal-darwin: universal-darwin files of ctanupload
i ctex: LaTeX classes and packages for Chinese typesetting
i ctex-faq: LaTeX FAQ by the Chinese TeX Society (ctex.org)
i ctib: Tibetan for TeX and LaTeX2e
i ctie: C version of tie (merging Web change files)
i ctie.universal-darwin: universal-darwin files of ctie
i cuisine: Typeset recipes
i culmus: Hebrew fonts from the Culmus project
i cuprum: Cuprum font family support for LaTeX
i currency: Format currencies in a consistent way
i currfile: Provide file name and path of input files
i curriculum-vitae: Lightweight class for CVs
i currvita: Typeset a curriculum vitae
i cursolatex: A LaTeX tutorial
i curve: A class for making curriculum vitae
i curve2e: Extensions for package pict2e
i curves: Curves for LaTeX picture environment
i custom-bib: Customised BibTeX styles
i customdice: Simple commands for drawing customisable dice
i customenvs: Custom environments (MCQ, list with picked items, ...)
i cutwin: Cut a window in a paragraph, typeset material in it
i cv: A package for creating a curriculum vitae
i cv4tw: LaTeX CV class, with extended details
i cvss: Compute and display CVSS base scores
i cweb: CWEB for ANSI-C/C++ compilers
i cweb-latex: A LaTeX version of CWEB
i cweb-old: (shortdesc missing)
i cweb.universal-darwin: universal-darwin files of cweb
i cyber: Annotate compliance with cybersecurity requirements
i cybercic: "Controls in Contents" for the cyber package
i cyklop: The Cyclop typeface
i cyrillic: Support for Cyrillic fonts in LaTeX
i cyrillic-bin: Cyrillic bibtex and makeindex
i cyrillic-bin.universal-darwin: universal-darwin files of cyrillic-bin
i cyrillic-modern: Slightly modified computer modern fonts with Cyrillics
i cyrplain: Support for using T2 encoding
i dad: Simple typesetting system for mixed Arabic/Latin documents
i dancers: Font for Conan Doyle's "The Dancing Men"
i dantelogo: A font for DANTE's logo
i darkmode: General Dark Mode Support for LaTeX-Documents
i dashbox: Draw dashed boxes
i dashrule: Draw dashed rules
i dashrulex: Draw dashed rules
i dashundergaps: Produce gaps that are underlined, dotted or dashed
i dataref: Manage references to experimental data
i datatool: Tools to load and manipulate data
i datax: Import individual data from script files
i dateiliste: Extensions of the \listfiles concept
i datenumber: Convert a date into a number and vice versa
i datestamp: Fixed date-stamps with LuaLaTeX
i datetime: Change format of \today with commands for current time
i datetime2: Formats for dates, times and time zones
i datetime2-bahasai: Bahasai language module for the datetime2 package
i datetime2-basque: Basque language module for the datetime2 package
i datetime2-breton: Breton language module for the datetime2 package
i datetime2-bulgarian: Bulgarian language module for the datetime2 package
i datetime2-catalan: Catalan language module for the datetime2 package
i datetime2-croatian: Croatian language module for the datetime2 package
i datetime2-czech: Czech language module for the datetime2 package
i datetime2-danish: Danish language module for the datetime2 package
i datetime2-dutch: Dutch language module for the datetime2 package
i datetime2-en-fulltext: English Full Text styles for the datetime2 package
i datetime2-english: English language module for the datetime2 package
i datetime2-esperanto: Esperanto language module for the datetime2 package
i datetime2-estonian: Estonian language module for the datetime2 package
i datetime2-finnish: Finnish language module for the datetime2 package
i datetime2-french: French language module for the datetime2 package
i datetime2-galician: Galician language module for the datetime2 package
i datetime2-german: German language module for the datetime2 package
i datetime2-greek: Greek language module for the datetime2 package
i datetime2-hebrew: Hebrew language module for the datetime2 package
i datetime2-icelandic: Icelandic language module for the datetime2 package
i datetime2-irish: Irish Gaelic Language Module for the datetime2 Package
i datetime2-it-fulltext: Italian full text styles for the datetime2 package
i datetime2-italian: Italian language module for the datetime2 package
i datetime2-latin: Latin language module for the datetime2 package
i datetime2-lsorbian: Lower Sorbian language module for the datetime2 package
i datetime2-magyar: Magyar language module for the datetime2 package
i datetime2-norsk: Norsk language module for the datetime2 package
i datetime2-polish: Polish language module for the datetime2 package
i datetime2-portuges: Portuguese language module for the datetime2 package
i datetime2-romanian: Romanian language module for the datetime2 package
i datetime2-russian: Russian language module for the datetime2 package
i datetime2-samin: Northern Sami language module for the datetime2 package
i datetime2-scottish: Scottish Gaelic Language Module for the datetime2 Package
i datetime2-serbian: Serbian language module for the datetime2 package
i datetime2-slovak: Slovak language module for the datetime2 package
i datetime2-slovene: Slovene language module for the datetime2 package
i datetime2-spanish: Spanish language module for the datetime2 package
i datetime2-swedish: Swedish language module for the datetime2 package
i datetime2-turkish: Turkish language module for the datetime2 package
i datetime2-ukrainian: Ukrainian language module for the datetime2 package
i datetime2-usorbian: Upper Sorbian language module for the datetime2 package
i datetime2-welsh: Welsh language module for the datetime2 package
i dblfloatfix: Fixes for twocolumn floats
i dbshow: A package to store and display data with custom filters, orders, and styles
i dccpaper: Typeset papers for the International Journal of Digital Curation
i dcpic: Commutative diagrams in a LaTeX and TeX documents
i ddphonism: Dodecaphonic diagrams: twelve-tone matrices, clock diagrams, etc.
i de-macro: Expand private macros in a document
i de-macro.universal-darwin: universal-darwin files of de-macro
i debate: Debates between reviewers
i decimal: LaTeX package for the English raised decimal point
i decimalcomma: Comma for decimal numbers
i decision-table: An easy way to create Decision Model and Notation decision tables
i decorule: Decorative swelled rule using font character
i defoldfonts: Define old font commands
i dehyph: German hyphenation patterns for traditional orthography
i dehyph-exptl: Experimental hyphenation patterns for the German language
i dejavu: LaTeX support for the DejaVu fonts
i dejavu-otf: Support for the ttf and otf DejaVu fonts
i delim: Simplify typesetting mathematical delimiters
i delimseasy: Delimiter commands that are easy to use and resize
i delimset: Typeset and declare sets of delimiters with convenient size control
i delimtxt: Read and parse text tables
i democodetools: Package for LaTeX code documentation
i denisbdoc: A personal dirty package for documenting packages
i derivative: Nice and easy derivatives
i detex: Strip TeX from a source file
i detex.universal-darwin: universal-darwin files of detex
i dhua: German abbreviations using thin space
i diabetes-logbook: A logbook for people with type one diabetes
i diadia: Package to keep a diabetes diary
i diadia.universal-darwin: universal-darwin files of diadia
i diagbox: Table heads with diagonal lines
i diagmac2: Diagram macros, using pict2e
i diagnose: A diagnostic tool for a TeX installation
i dialogl: Macros for constructing interactive LaTeX scripts
i dice: A font for die faces
i dichokey: Construct dichotomous identification keys
i dickimaw: Books and tutorials from the "Dickimaw LaTeX Series"
i dictsym: DictSym font and macro package
i didactic: Tools for writing teaching material
i didec: Fixed-point arithmetic with two decimal places
i diffcoeff: Write differential coefficients easily and consistently
i digestif: Editor plugin for LaTeX, ConTeXt etc.
i digestif.universal-darwin: universal-darwin files of digestif
i digiconfigs: Writing "configurations"
i dijkstra: Dijkstra algorithm for LaTeX
i dimnum: Commands for dimensionless numbers
i din1505: Bibliography styles for German texts
i dinat: Bibliography style for German texts
i dinbrief: German letter DIN style
i dingbat: Two dingbat symbol fonts
i directory: An address book using BibTeX
i dirtree: Display trees in the style of windows explorer
i dirtytalk: A package to typeset quotations easier
i disser: Class and templates for typesetting dissertations in Russian
i ditaa: Use ditaa diagrams within LaTeX documents
i dithesis: A class for undergraduate theses at the University of Athens
i dk-bib: Danish variants of standard BibTeX styles
i dlfltxb: Macros related to "Introdktion til LaTeX"
i dnaseq: Format DNA base sequences
i dnp: subfont numbers for DNP font encoding
i doc-pictex: A summary list of PicTeX documentation
i docbytex: Creating documentation from source code
i doclicense: Support for putting documents under a license
i docmfp: Document non-LaTeX code
i docmute: Input files ignoring LaTeX preamble, etc
i docshots: TeX samples next to their PDF snapshots
i docsurvey: A survey of LaTeX documentation
i doctools: Tools for the documentation of LaTeX code
i documentation: Documentation support for C, Java and assembler code
i docutils: Helper commands and element definitions for Docutils LaTeX output
i doi: Create correct hyperlinks for DOI numbers
i doibanner: Generate DOI banners and links
i doipubmed: Special commands for use in bibliographies
i domaincoloring: Draw colored represenations of complex functions
i domitian: Drop-in replacement for Palatino
i dosepsbin: Deal with DOS binary EPS files
i dosepsbin.universal-darwin: universal-darwin files of dosepsbin
i dot2texi: Create graphs within LaTeX using the dot2tex tool
i dotarrow: Extendable dotted arrows
i dotlessi: Provides dotless i's and j's for use in any math font
i dotseqn: Flush left equations with dotted leaders to the numbers
i dottex: Use dot code in LaTeX
i doublestroke: Typeset mathematical double stroke symbols
i doulossil: A font for typesetting the International Phonetic Alphabet (IPA)
i dowith: Apply a command to a list of items
i download: Allow LaTeX to download files using an external process
i dox: Extend the doc package
i dozenal: Typeset documents using base twelve numbering (also called "dozenal")
i dpcircling: Decorated text boxes using TikZ
i dpfloat: Support for double-page floats
i dprogress: LaTeX-relevant log information for debugging
i drac: Declare active character substitution, robustly
i draftcopy: Identify draft copies
i draftfigure: Replace figures with a white box and additional features
i draftwatermark: Put a grey textual watermark on document pages
i dramatist: Typeset dramas, both in verse and in prose
i dratex: General drawing macros
i drawing-with-metapost: How to draw technical diagrams with MetaPost
i drawmatrix: Draw visual representations of matrices in LaTeX
i drawstack: Draw execution stacks
i drm: A complete family of fonts written in Metafont
i droid: LaTeX support for the Droid font families
i droit-fr: Document class and bibliographic style for French law
i drs: Typeset Discourse Representation Structures (DRS)
i drv: Derivation trees with MetaPost
i dsptricks: Macros for Digital Signal Processing plots
i dsserif: A double-struck serifed font for mathematical use
i dtk: Document class for the journal of DANTE
i dtk-bibliography: Bibliography of "Die TeXnische Komodie"
i dtl: Tools to dis-assemble and re-assemble DVI files
i dtl.universal-darwin: universal-darwin files of dtl
i dtxdescribe: Describe additional object types in dtx source files
i dtxgallery: A small collection of minimal DTX examples
i dtxgen: Creates a template for a self-extracting .dtx file
i dtxgen.universal-darwin: universal-darwin files of dtxgen
i dtxtut: Tutorial on writing .dtx and .ins files
i ducksay: Draw ASCII art of animals saying a specified message
i duckuments: Create duckified dummy content
i duerer: Computer Duerer fonts
i duerer-latex: LaTeX support for the Duerer fonts
i duotenzor: Drawing package for circuit and duotensor diagrams
i dutchcal: A reworking of ESSTIX13, adding a bold version
i dvdcoll: A class for typesetting DVD archives
i dvgloss: Facilities for setting interlinear glossed text
i dvi2tty: Produce ASCII from DVI
i dvi2tty.universal-darwin: universal-darwin files of dvi2tty
i dviasm: A utility for editing DVI files
i dviasm.universal-darwin: universal-darwin files of dviasm
i dvicopy: Copy DVI files, flattening VFs
i dvicopy.universal-darwin: universal-darwin files of dvicopy
i dvidvi: Convert one DVI file into another
i dvidvi.universal-darwin: universal-darwin files of dvidvi
i dviincl: Include a DVI page into MetaPost output
i dviinfox: Perl script to print DVI meta information
i dviinfox.universal-darwin: universal-darwin files of dviinfox
i dviljk: DVI to Laserjet output
i dviljk.universal-darwin: universal-darwin files of dviljk
i dviout-util: (shortdesc missing)
i dviout-util.universal-darwin: universal-darwin files of dviout-util
i dvipdfmx: An extended version of dvipdfm
i dvipdfmx.universal-darwin: universal-darwin files of dvipdfmx
i dvipng: A fast DVI to PNG/GIF converter
i dvipng.universal-darwin: universal-darwin files of dvipng
i dvipos: support DVI pos: specials used by ConTeXt DVI output
i dvipos.universal-darwin: universal-darwin files of dvipos
i dvips: A DVI to PostScript driver
i dvips.universal-darwin: universal-darwin files of dvips
i dvipsconfig: Collection of dvips PostScript headers
i dvisvgm: Convert DVI, EPS, and PDF files to Scalable Vector Graphics format (SVG)
i dvisvgm.universal-darwin: universal-darwin files of dvisvgm
i dynamicnumber: Dynamically typeset numbers and values in LaTeX through "symbolic links"
i dynblocks: A simple way to create dynamic blocks for Beamer
i dynkin-diagrams: Draw Dynkin, Coxeter, and Satake diagrams using TikZ
i dyntree: Construct Dynkin tree diagrams
i e-french: Comprehensive LaTeX support for French-language typesetting
i ean: Macros for making EAN barcodes
i ean13isbn: Print EAN13 for ISBN
i easing: easing functions for pgfmath
i easy: A collection of easy-to-use macros
i easy-todo: To-do notes in a document
i easybook: Easily typesetting Chinese theses or books
i easydtx: A simplified DTX format
i easydtx.universal-darwin: universal-darwin files of easydtx
i easyfig: Simplifying the use of common figures
i easyfloats: An easier interface to insert figures, tables and other objects in LaTeX
i easyformat: Easily add boldface, italics and smallcaps
i easylist: Lists using a single active character
i easyreview: Package to provide a way to review (or perform editorial process) in LaTeX
i ebezier: Device independent picture environment enhancement
i ebgaramond: LaTeX support for EBGaramond fonts
i ebgaramond-maths: LaTeX support for EBGaramond fonts in mathematics
i ebong: Utility for writing Bengali in Rapid Roman Format
i ebong.universal-darwin: universal-darwin files of ebong
i ebook: Helps creating an ebook by providing an ebook class
i ebproof: Formal proofs in the style of sequent calculus
i ebsthesis: Typesetting theses for economics
i ec: Computer modern fonts in T1 and TS1 encodings
i ecc: Sources for the European Concrete fonts
i ecclesiastic: Typesetting Ecclesiastic Latin
i ecgdraw: Draws electrocardiograms (ECG)
i ecltree: Trees using epic and eepic macros
i eco: Oldstyle numerals using EC fonts
i ecobiblatex: Global Ecology and Biogeography BibLaTeX styles for the Biber backend
i econ-bst: BibTeX style for economics papers
i econlipsum: Generate sentences from economic articles
i econometrics: Defines some commands that simplify mathematic notation in economic and econometric writing
i economic: BibTeX support for submitting to Economics journals
i ecothesis: LaTeX thesis template for the Universidade Federal de Vicosa (UFV), Brazil
i ecv: A fancy Curriculum Vitae class
i eczar: A font family supporting Devanagari and Latin script
i ed: Editorial Notes for LaTeX documents
i edfnotes: Critical annotations to footnotes with ednotes
i edichokey: Typeset dichotomous identification keys
i edmac: Typeset critical editions
i edmargin: Multiple series of endnotes for critical editions
i edmaths: A report and thesis class file for the University of Edinburgh (UoE)
i eemeir: Adjust the gender of words in a document
i eepic: Extensions to epic and the LaTeX drawing tools
i efbox: Extension of \fbox, with controllable frames and colours
i egameps: LaTeX package for typesetting extensive games
i egpeirce: Draw existential graphs invented by Charles S. Peirce
i egplot: Encapsulate Gnuplot sources in LaTeX documents
i ehhline: Extend the \hhline command
i eiad: Traditional style Irish fonts
i eiad-ltx: LaTeX support for the eiad font
i eijkhout: Victor Eijkhout's packages
i einfart: Write your articles in a simple and clear way
i ejpecp: Class for EJP and ECP
i ekaia: Article format for publishing the Basque Country Science and Technology Journal "Ekaia"
i ekdosis: Typesetting TEI-xml compliant Critical Editions
i ektype-tanka: Devanagari fonts by EkType
i elbioimp: A LaTeX document class for the Journal of Electrical Bioimpedance
i electrumadf: Electrum ADF fonts collection
i eledform: Define textual variants
i eledmac: Typeset scholarly editions
i elements: Provides properties of chemical elements
i ellipse: Draw ellipses and elliptical arcs using the standard LaTeX2e picture environment
i ellipsis: Fix uneven spacing around ellipses in LaTeX text mode
i elmath: Mathematics in Greek texts
i elocalloc: Local allocation macros for LaTeX 2015
i elpres: A simple class for electronic presentations
i els-cas-templates: Elsevier updated LaTeX templates
i elsarticle: Class for articles for submission to Elsevier journals
i elteiktdk: TDK-thesis template for Hungarian TDK conferences, Section of Computer Science
i elteikthesis: Thesis template for Eotvos Lorand University (Informatics)
i eltex: Simple circuit diagrams in LaTeX picture mode
i elvish: Fonts for typesetting Tolkien Elvish scripts
i elzcards: Typeset business cards, index cards and flash cards easily
i emarks: Named mark registers with e-TeX
i embedall: Embed source files into the generated PDF
i embedfile: Embed files into PDF
i embrac: Upright brackets in emphasised text
i emf: Support for the EMF symbol
i emisa: A LaTeX package for preparing manuscripts for the journal EMISA
i emo: Emoji for all (LaTeX engines)
i emoji: Emoji support in (Lua)LaTeX
i emojicite: Add emojis to citations
i emotion: Make emojis more easy to use in XeLaTeX and LuaLaTeX
i emp: "Encapsulate" MetaPost figures in a document
i emptypage: Make empty pages really empty
i emulateapj: Produce output similar to that of APJ
i enctex: A TeX extension that translates input on its way into TeX
i encxvlna: Insert nonbreakable spaces, using encTeX
i endfloat: Move floats to the end, leaving markers where they belong
i endheads: Running headers of the form "Notes to pp.xx-yy"
i endiagram: Easy creation of potential energy curve diagrams
i endnotes: Place footnotes at the end
i endnotes-hy: Patches the endnotes package to create hypertext links to the correct anchors
i endnotesj: Japanese-style endnotes
i endofproofwd: An "end of proof" sign
i engpron: Helps to type the pronunciation of English words
i engrec: Enumerate with lower- or uppercase Greek letters
i engtlc: Support for users in Telecommunications Engineering
i enigma: Encrypt documents with a three rotor Enigma
i enotez: Support for end-notes
i ensps-colorscheme: Color palette and styling of ENS Paris-Saclay
i enumitem: Control layout of itemize, enumerate, description
i enumitem-zref: Extended references to items for enumitem package
i envbig: Printing addresses on envelopes
i enverb: Read an environment verbatim
i environ: A new interface for environments in LaTeX
i envlab: Addresses on envelopes or mailing labels
i eolang: Formulas and graphs for the EO programming language
i eolang.universal-darwin: universal-darwin files of eolang
i epcqrcode: Generate valid EPC QR codes
i epigrafica: A Greek and Latin font
i epigram: Display short quotations
i epigraph: A package for typesetting epigraphs
i epigraph-keys: Epigraphs using key values
i epiolmec: Typesetting the Epi-Olmec Language
i eplain: Extended plain TeX macros
i eplain.universal-darwin: universal-darwin files of eplain
i epsdice: A scalable dice "font"
i epsf: Simple macros for EPS inclusion
i epsf-dvipdfmx: Plain TeX file for using epsf.tex with (x)dvipdfmx
i epsincl: Include EPS in MetaPost figures
i epslatex-fr: French version of "graphics in LaTeX"
i epspdf: Converter for PostScript, EPS and PDF
i epspdf.universal-darwin: universal-darwin files of epspdf
i epspdfconversion: On-the-fly conversion of EPS to PDF
i epstopdf: Convert EPS to PDF using Ghostscript
i epstopdf-pkg: Call epstopdf "on the fly"
i epstopdf.universal-darwin: universal-darwin files of epstopdf
i eq-pin2corr: Add PIN security to the "Correct" button of a quiz created by exerquiz
i eqell: Sympathetically spaced ellipsis after punctuation
i eqexpl: Align explanations for formulas
i eqlist: Description lists with equal indentation
i eqnalign: Make eqnarray behave like align
i eqname: Name tags for equations
i eqnarray: More generalised equation arrays with numbering
i eqnnumwarn: Modifies the amsmath equation environments to warn for a displaced equation number
i eqparbox: Create equal-widthed parboxes
i erdc: Style for Reports by US Army Corps of Engineers
i erewhon: Font package derived from Heuristica and Utopia
i erewhon-math: Utopia based OpenType Math font
i errata: Error markup for LaTeX documents
i erw-l3: Utilities based on LaTeX3
i es-tex-faq: CervanTeX (Spanish TeX Group) FAQ
i esami: Typeset exams with scrambled questions and answers
i esdiff: Simplify typesetting of derivatives
i esieecv: Curriculum vitae for French use
i esindex: Generate sorting keys for indexes
i esint: Extended set of integrals for Computer Modern
i esint-type1: Font esint10 in Type 1 format
i esk: Package to encapsulate Sketch files in LaTeX sources
i eskd: Modern Russian typesetting
i eskdx: Modern Russian typesetting
i eso-pic: Add picture commands (or backgrounds) to every page
i esrelation: Provides a symbol set for describing relations between ordered pairs
i esstix: PostScript versions of the ESSTIX, with macro support
i estcpmm: Style for Munitions Management Project Reports
i esvect: Vector arrows
i etaremune: Reverse-counting enumerate environment
i etbb: An expansion of Edward Tufte's ET-Bembo family
i etdipa: Simple, lightweight template for scientific documents
i etex: An extended version of TeX, from the NTS project
i etex-pkg: E-TeX support package
i etexcmds: Avoid name clashes with e-TeX commands
i etextools: e-TeX tools for LaTeX users and package writers
i ethiop: LaTeX macros and fonts for typesetting Amharic
i ethiop-t1: Type 1 versions of Amharic fonts
i etl: Expandable token list operations
i etoc: Completely customisable TOCs
i etoolbox: e-TeX tools for LaTeX
i etoolbox-de: German translation of documentation of etoolbox
i etoolbox-generic: A loader for etoolbox.sty in non-LaTeX formats
i etsvthor: Some useful abbreviations for members of e.t.s.v. Thor
i euclideangeometry: Draw geometrical constructions
i euenc: Unicode font encoding definitions for XeTeX
i euflag: A command to reproduce the flag of the European Union
i eukdate: UK format dates, with weekday
i euler: Use AMS Euler fonts for math
i euler-math: OpenType version of Hermann Zapf's Euler maths font
i eulerpx: A modern interface for the Euler math fonts
i eulervm: Euler virtual math fonts
i euro: Provide Euro values for national currency amounts
i euro-ce: Euro and CE sign font
i euromoney: Vectorial coins and banknotes in euro, with stacking option
i europasscv: Unofficial class for the new version of the Europass curriculum vitae
i europecv: Unofficial class for European curricula vitae
i eurosym: Metafont and macros for Euro sign
i euxm: extended Euler by DEK
i evangelion-jfm: A Japanese font metric supporting many advanced features
i everyhook: Hooks for standard TeX token lists
i everypage: Provide hooks to be run on every page of a document
i everysel: Provides hooks into \selectfont
i everyshi: Take action at every \shipout
i exam: Package for typesetting exam scripts
i exam-lite: Quicker preparation of exams in LaTeX
i exam-n: Exam class, focused on collaborative authoring
i exam-randomizechoices: Randomize mc choices using the exam class
i exam-zh: LaTeX template for Chinese exams
i examdesign: LaTeX class for typesetting exams
i example: Typeset examples for TeX courses
i examplep: Verbatim phrases and listings in LaTeX
i examz: Randomized exams with multiple versions
i exceltex: Get data from Excel files into LaTeX
i exceltex.universal-darwin: universal-darwin files of exceltex
i excludeonly: Prevent files being \include-ed
i exercise: Typeset exercises, problems, etc. and their answers
i exercisebank: Creating and managing exercises, and reusing them as composed sets
i exercisepoints: A LaTeX package to count exercises and points
i exercises: Typeset exercises and solutions with automatic addition of points
i exercisesheets: Typeset exercise sheets for university courses and school classes
i exesheet: Typesetting exercise or exam sheets
i exframe: Framework for exercise problems
i exp-testopt: Expandable \@testopt (and related) macros
i expdlist: Expanded description environments
i expex: Linguistic examples and glosses, with reference capabilities
i expex-acro: Wrapper for the expex package
i expex-glossonly: Help gb4e, linguex, and covington users use the ExPex glossing macros
i expkv-bundle: An expandable key=val implementation and friends
i export: Import and export values of LaTeX registers
i expose-expl3-dunkerque-2019: Using expl3 to implement some numerical algorithms
i expressg: Diagrams consisting of boxes, lines, and annotations
i exsheets: Create exercise sheets and exams
i exsol: Exercises and solutions from the same source, into a book
i extarrows: Extra Arrows beyond those provided in amsmath
i exteps: Include EPS figures in MetaPost
i extpfeil: Extensible arrows in mathematics
i extract: Extract parts of a document and write to another document
i extsizes: Extend the standard classes' size options
i ezedits: Commands for tracking document changes and notes
i facsimile: Document class for preparing faxes
i factura: Typeset and calculate invoices according to Venezuelan law
i facture: Generate an invoice
i facture-belge-simple-sans-tva: Simple Belgian invoice without VAT
i fadingimage: Add full width fading pictures at the top or bottom of a page
i fail-fast: Turn warnings into errors
i faktor: Typeset quotient structures with LaTeX
i familytree: Draw family trees
i fancybox: Variants of \fbox and other games with boxes
i fancyhandout: A LaTeX class for producing nice-looking handouts
i fancyhdr: Extensive control of page headers and footers in LaTeX2e
i fancyhdr-it: Italian translation of fancyhdr documentation
i fancylabel: Complex labelling with LaTeX
i fancynum: Typeset numbers
i fancypar: Decoration of individual paragraphs
i fancyqr: Fancy QR-Codes with TikZ
i fancyref: A LaTeX package for fancy cross-referencing
i fancyslides: Custom presentation class built upon LaTeX Beamer
i fancytabs: Fancy page border tabs
i fancytooltips: Include a wide range of material in PDF tooltips
i fancyvrb: Sophisticated verbatim text
i fandol: Four basic fonts for Chinese typesetting
i faq-fr: French LaTeX FAQ (sources)
i faq-fr-gutenberg: Sources of the GUTenberg French LaTeX FAQ and PDF files
i fascicules: Create mathematical manuals for schools
i fast-diagram: Easy generation of FAST diagrams
i fbb: A free Bembo-like font
i fbithesis: Computer Science thesis class for University of Dortmund
i fbox: Extended \fbox macro from standard LaTeX
i fbs: BibTeX style for Frontiers in Bioscience
i fc: Fonts for African languages
i fcavtex: A thesis class for the FCAV/UNESP (Brazil)
i fcltxdoc: Macros for use in the author's documentation
i fcolumn: Typesetting financial tables
i fdsymbol: A maths symbol font
i fduthesis: LaTeX thesis template for Fudan University
i featpost: MetaPost macros for 3D
i fei: Class for academic works at FEI University Center -- Brazil
i fenetrecas: Commands for CAS-like windows (Xcas or Geogebra) in TikZ
i fenixpar: One-shot changes to token registers such as \everypar
i fetamont: Extended version of Knuth's logo typeface
i fetchcls: Fetch the current class name
i feupphdteses: Typeset Engineering PhD theses at the University of Porto
i fewerfloatpages: Reduce the number of unnecessary float pages
i feyn: A font for in-text Feynman diagrams
i feynmf: Macros and fonts for creating Feynman (and other) diagrams
i feynmp-auto: Automatic processing of feynmp graphics
i ffcode: Fixed-font code blocks formatted nicely
i ffslides: Freeform slides based on the article class
i fge: A font for Frege's Grundgesetze der Arithmetik
i fgruler: Draw rulers on the foreground or in the text
i fifinddo-info: German HTML beamer presentation on nicetext and morehype
i fifo-stack: FIFO and stack implementation for package writers
i fig4latex: Management of figures for large LaTeX documents
i fig4latex.universal-darwin: universal-darwin files of fig4latex
i figbas: Mini-fonts for figured-bass notation in music
i figbib: Organize figure databases with BibTeX
i figchild: Pictures for creating children's activities
i figflow: Flow text around a figure
i figput: Create interactive figures in LaTeX
i figsize: Auto-size graphics
i filecontents: Create an external file from within a LaTeX document
i filecontentsdef: filecontents + macro + verbatim
i filedate: Access and compare info and modification dates
i filehook: Hooks for input files
i fileinfo: Enhanced display of LaTeX File Information
i filemod: Provide file modification times, and compare them
i fillwith: Fill vertical space with solid rules or dotted lines
i finbib: A Finnish version of plain.bst
i findhyph: Find hyphenated words in a document
i findhyph.universal-darwin: universal-darwin files of findhyph
i fink: The LaTeX2e File Name Keeper
i finstrut: Adjust behaviour of the ends of footnotes
i fira: Fira fonts with LaTeX support
i firamath: Fira sans serif font with Unicode math support
i firamath-otf: Use OpenType math font Fira Math
i first-latex-doc: A document for absolute LaTeX beginners
i firstaid: First aid for external LaTeX files and packages that need updating
i fistrum: Access to 150 paragraphs of Lorem Fistrum very dummy text
i fitbox: Fit graphics on a page
i fitch: LaTeX macros for Fitch-style natural deduction
i fithesis: Thesis class and template for Masaryk University (Brno, Czech Republic)
i fix2col: Fix miscellaneous two column mode features
i fixcmex: Fully scalable version of Computer Modern Math Extension font
i fixdif: Macros for typesetting differential operators
i fixfoot: Multiple use of the same footnote text
i fixjfm: Fix JFM (for *pTeX)
i fixlatvian: Improve Latvian language support in XeLaTeX
i fixltxhyph: Allow hyphenation of partially-emphasised substrings
i fixmath: Make maths comply with ISO 31-0:1992 to ISO 31-13:1992
i fixme: Collaborative annotation tool for LaTeX
i fixmetodonotes: Add notes on document development
i fixpdfmag: Fix magnification in pdfTeX
i fiziko: A MetaPost library for physics textbook illustrations
i fjodor: A selection of layout styles
i flabels: Labels for files and folders
i flacards: Generate flashcards for printing
i flagderiv: Flag style derivation package
i flashcards: A class for typesetting flashcards
i flashmovie: Directly embed flash movies into PDF files
i flexipage: Flexible page geometry with marginalia
i flipbook: Typeset flipbook animations, in the corners of documents
i flippdf: Horizontal flipping of pages with pdfLaTeX
i float: Improved interface for floating objects
i floatbytocbasic: An enhancement to package float using package tocbasic
i floatflt: Wrap text around floats
i floatrow: Modifying the layout of floats
i floatrowbytocbasic: An enhancement to package floatrow using package tocbasic
i flowchart: Shapes for drawing flowcharts, using TikZ
i flowfram: Create text frames for posters, brochures or magazines
i fltpoint: Simple floating point arithmetic
i fmp: Include Functional MetaPost in LaTeX
i fmtcount: Display the value of a LaTeX counter in a variety of formats
i fn2end: Convert footnotes to endnotes
i fnbreak: Warn for split footnotes
i fncychap: Seven predefined chapter heading styles
i fncylab: Alter the format of \label references
i fnpara: Footnotes in paragraphs
i fnpct: Manage footnote marks' interaction with punctuation
i fnspe: Macros for supporting mainly students of FNSPE CTU in Prague
i fntproof: A programmable font test pattern generator
i fnumprint: Print a number in 'appropriate' format
i foekfont: The title font of the Mads Fok magazine
i foilhtml: Interface between foiltex and LaTeX2HTML
i foliono: Use folio numbers to replace page numbers
i fonetika: Support for the Danish "Dania" phonetic system
i font-change: Macros to change text and mathematics fonts in plain TeX
i font-change-xetex: Macros to change text and mathematics fonts in plain XeTeX
i fontawesome: Font containing web-related icons
i fontawesome5: Font Awesome 5 with LaTeX support
i fontaxes: Additional font axes for LaTeX
i fontbook: Generate a font book
i fontch: Changing fonts, sizes and encodings in Plain TeX
i fontinst: Help with installing fonts for TeX and LaTeX
i fontinst.universal-darwin: universal-darwin files of fontinst
i fontinstallationguide: Font installation guide
i fontmfizz: Font Mfizz icons for use in LaTeX
i fontname: Scheme for naming fonts in TeX
i fontools: Tools to simplify using fonts (especially TT/OTF ones)
i fontools.universal-darwin: universal-darwin files of fontools
i fonts-churchslavonic: Fonts for typesetting in Church Slavonic language
i fonts-tlwg: Thai fonts for LaTeX from TLWG
i fontscale: A flexible interface for setting font sizes
i fontscripts: Font encodings, metrics and Lua script fragments for font creation
i fontsetup: A front-end to fontspec, for selected fonts with math support
i fontsize: A small package to set arbitrary sizes for the main font of the document
i fontspec: Advanced font selection in XeLaTeX and LuaLaTeX
i fonttable: Print font tables from a LaTeX document
i fontware: Tools for virtual font metrics
i fontware.universal-darwin: universal-darwin files of fontware
i fontwrap: Bind fonts to specific unicode blocks
i footbib: Bibliographic references as footnotes
i footmisc: A range of footnote options
i footmisx: A range of footnote options
i footnotebackref: Back-references from footnotes
i footnotehyper: hyperref aware footnote.sty
i footnoterange: References to ranges of footnotes
i footnpag: Per-page numbering of footnotes
i forarray: Using array structures in LaTeX
i foreign: Systematic treatment of 'foreign' words in documents
i forest: Drawing (linguistic) trees
i forest-quickstart: Quickstart Guide for Linguists package "forest"
i forloop: Iteration in LaTeX
i formal-grammar: Typeset formal grammars
i formation-latex-ul: Introductory LaTeX course in French
i formlett: Letters to multiple recipients
i forms16be: Initialize form properties using big-endian encoding
i formular: Create forms containing field for manual entry
i forum: Forum fonts with LaTeX support
i fouridx: Left sub- and superscripts in maths mode
i fourier: Using Utopia fonts in LaTeX documents
i fouriernc: Use New Century Schoolbook text with Fourier maths fonts
i fp: Fixed point arithmetic
i fpl: SC and OsF fonts for URW Palladio L
i fragmaster: Using psfrag with pdfLaTeX
i fragmaster.universal-darwin: universal-darwin files of fragmaster
i fragments: Fragments of LaTeX code
i frame: Framed boxes for Plain TeX
i framed: Framed or shaded regions that can break across pages
i framedsyntax: Typeset the syntax of commands and environments within coloured boxes
i francais-bst: Bibliographies conforming to French typographic standards
i frankenstein: A collection of LaTeX packages
i frcursive: French cursive hand fonts
i frederika2016: An OpenType Greek calligraphy font
i freealign: Align math formulas in different lines
i frege: Typeset fregean Begriffsschrift
i frenchmath: Typesetting mathematics according to French rules
i frimurer: Access to the 'frimurer' cipher for use with LaTeX
i frletter: Typeset letters in the French style
i frontespizio: Create a frontispiece for Italian theses
i froufrou: Fancy section separators
i frpseudocode: French translation for the algorithmicx package
i ftc-notebook: Typeset FIRST Tech Challenge (FTC) notebooks
i ftcap: Allows \caption at the beginning of a table-environment
i ftnxtra: Extend the applicability of the \footnote command
i fullblck: Left-blocking for letter class
i fullminipage: Minipage spanning a complete page
i fullwidth: Adjust margins of text block
i functan: Macros for functional analysis and PDE theory
i functional: Provide an intuitive functional programming interface for LaTeX2
i fundus-calligra: Support for the calligra font in LaTeX documents
i fundus-cyr: Support for Washington University Cyrillic fonts
i fundus-sueterlin: Sutterlin
i fvextra: Extensions and patches for fancyvrb
i fwlw: Get first and last words of a page
i g-brief: Letter document class
i gaceta: A class to typeset La Gaceta de la RSME
i galois: Typeset Galois connections
i gamebook: Typeset gamebooks and other interactive novels
i gamebooklib: Macros for setting numbered entries in shuffled order
i gammas: Template for the GAMM Archive for Students
i garamond-libre: The Garamond Libre font face
i garamond-math: An OTF math font matching EB Garamond
i garrigues: MetaPost macros for the reproduction of Garrigues' Easter nomogram
i garuda-c90: TeX support (from CJK) for the garuda font
i gastex: Graphs and Automata Simplified in TeX
i gates: Support for writing modular and customisable code
i gatherenum: A crossover of align* and enumerate
i gauss: A package for Gaussian operations
i gb4e: Linguistic tools
i gb4e-next: Linguistic tools
i gbt7714: BibTeX implementation of China's bibliography style standard GB/T 7714-2015
i gcard: Arrange text on a sheet to fold into a greeting card
i gchords: Typeset guitar chords
i gcite: Citations in a reader-friendly style
i gckanbun: Kanbun typesetting for (u)pLaTeX and LuaLaTeX
i gelasio: LaTeX support for the Gelasio family of fonts
i gelasiomath: Math and small cap additions to Gelasio fonts
i gender: Gender neutrality for languages with grammatical gender
i gene-logic: Typeset logic formulae, etc
i genealogy: A compilation genealogy font
i genealogy-profiles: Genealogical profiles for LaTeX
i genealogytree: Pedigree and genealogical tree diagrams
i genmpage: Generalization of LaTeX's minipages
i gensymb: Generic symbols for both text and math mode
i gentium-tug: Gentium fonts (in two formats) and support files
i gentle: A Gentle Introduction to TeX
i gentombow: Generate Japanese-style crop marks
i geometry: Flexible and complete interface to document dimensions
i geradwp: Document class for the Cahiers du GERAD series
i german: Support for German typography
i germbib: German variants of standard BibTeX styles
i germkorr: Change kerning for German quotation marks
i geschichtsfrkl: BibLaTeX style for historians
i getfiledate: Find the date of last modification of a file
i getitems: Gathering items from a list-like environment
i getmap: Download OpenStreetMap maps for use in documents
i getmap.universal-darwin: universal-darwin files of getmap
i getoptk: Define macros with sophisticated options
i gettitlestring: Clean up title references
i gfdl: Support for using GFDL in LaTeX
i gfnotation: Typeset Gottlob Frege's notation in plain TeX
i gfsartemisia: A modern Greek font design
i gfsbaskerville: A Greek font, from one such by Baskerville
i gfsbodoni: A Greek and Latin font based on Bodoni
i gfscomplutum: A Greek font with a long history
i gfsdidot: A Greek font based on Didot's work
i gfsdidotclassic: The classic version of GFSDidot
i gfsneohellenic: A font in the Neo-Hellenic style
i gfsneohellenicmath: A math font in the Neo-Hellenic style
i gfsporson: A Greek font, originally from Porson
i gfssolomos: A Greek-alphabet font
i ghab: Typeset ghab boxes in LaTeX
i ghsystem: Globally harmonised system of chemical (etc) naming
i gillcm: Alternative unslanted italic Computer Modern fonts
i gillius: Gillius fonts with LaTeX support
i gincltex: Include TeX files as graphics (.tex support for \includegraphics)
i gindex: Formatting indexes
i ginpenc: Modification of inputenc for German
i git-latexdiff: Call latexdiff on two Git revisions of a file
i git-latexdiff.universal-darwin: universal-darwin files of git-latexdiff
i gitfile-info: Get git metadata for a specific file
i gitinfo: Access metadata from the git distributed version control system
i gitinfo-lua: Display git project information in your LaTeX projects
i gitinfo2: Access metadata from the git distributed version control system
i gitlog: Typesetting git changelogs
i gitstatus: Include Git information in the document as watermark or via variables
i gitver: Get the current git hash of a project and typeset it in the document
i globalvals: Declare global variables
i glosmathtools: Mathematical nomenclature tools based on the glossaries package
i gloss: Create glossaries using BibTeX
i gloss-occitan: Polyglossia support for Occitan
i glossaries: Create glossaries and lists of acronyms
i glossaries-danish: Danish language module for glossaries package
i glossaries-dutch: Dutch language module for glossaries package
i glossaries-english: English language module for glossaries package
i glossaries-estonian: Estonian language module for glossaries package
i glossaries-extra: An extension to the glossaries package
i glossaries-finnish: Finnish language module for glossaries package
i glossaries-french: French language module for glossaries package
i glossaries-german: German language module for glossaries package
i glossaries-irish: Irish language module for glossaries package
i glossaries-italian: Italian language module for glossaries package
i glossaries-magyar: Magyar language module for glossaries package
i glossaries-norsk: Norsk Bokmal language module for the glossaries Package
i glossaries-nynorsk: Nynorsk language module for the glossaries package
i glossaries-polish: Polish language module for glossaries package
i glossaries-portuges: Portuges language module for glossaries package
i glossaries-serbian: Serbian language module for glossaries package
i glossaries-slovene: Slovene language module for glossaries package
i glossaries-spanish: Spanish language module for glossaries package
i glossaries.universal-darwin: universal-darwin files of glossaries
i glyphlist: Adobe Glyph List and TeX extensions
i gmdoc: Documentation of LaTeX packages
i gmdoc-enhance: Some enhancements to the gmdoc package
i gmiflink: Simplify usage of \hypertarget and \hyperlink
i gmp: Enable integration between MetaPost pictures and LaTeX
i gmutils: Support macros for other packages
i gmverb: A variant of LaTeX \verb, verbatim and shortvrb
i gmverse: A package for typesetting (short) poems
i gnu-freefont: A Unicode font, with rather wide coverage
i gnuplottex: Embed Gnuplot commands in LaTeX documents
i go: Fonts and macros for typesetting go games
i gobble: More gobble macros for PlainTeX and LaTeX
i gofonts: GoSans and GoMono fonts with LaTeX support
i gost: BibTeX styles to format according to GOST
i gothic: A collection of old German-style fonts
i gotoh: An implementation of the Gotoh sequence alignment algorithm
i grabbox: Read an argument into a box and execute the code afterwards
i gradient-text: Decorate text with linear gradient colors
i gradientframe: Simple gradient frames around objects
i grading-scheme: Typeset grading schemes in tabular format
i gradstudentresume: A generic template for graduate student resumes
i grafcet: Draw Grafcet/SFC with TikZ
i grant: Classes for formatting federal grant proposals
i graph35: Draw keys and screen items of several Casio calculators
i graphbox: Extend graphicx to improve placement of graphics
i graphics: The LaTeX standard graphics bundle
i graphics-cfg: Sample configuration files for LaTeX color and graphics
i graphics-def: Colour and graphics option files
i graphics-pln: LaTeX-style graphics for Plain TeX users
i graphicscache: Cache includegraphics calls
i graphicx-psmin: Reduce size of PostScript files by not repeating images
i graphicxbox: Insert a graphical image as a background
i graphicxpsd: Adobe Photoshop Data format (PSD) support for graphicx package
i graphpaper: A LaTeX class to generate several types of graph papers
i graphviz: Write graphviz (dot+neato) inline in LaTeX documents
i grayhints: Produce 'gray hints' to a variable text field
i greek-fontenc: LICR macros and encoding definition files for Greek
i greek-inputenc: Greek encoding support for inputenc
i greekdates: Provides ancient Greek day and month names, dates, etc
i greektex: Fonts for typesetting Greek/English documents
i greektonoi: Facilitates writing/editing of multiaccented greek
i greenpoint: The Green Point logo
i gregoriotex: Engraving Gregorian Chant scores
i gregoriotex.universal-darwin: universal-darwin files of gregoriotex
i grfext: Manipulate the graphics package's list of extensions
i grffile: Extended file name support for graphics (legacy package)
i grfpaste: Include fragments of a dvi file
i grid: Grid typesetting in LaTeX
i grid-system: Page organisation, modelled on CSS facilities
i gridpapers: Graph paper backgrounds and color schemes
i gridset: Grid, a.k.a. in-register, setting
i gridslides: Free form slides with blocks placed on a grid
i grotesq: URW Grotesq font pack for LaTeX
i grundgesetze: Typeset Frege's Grundgesetze der Arithmetik
i gs1: Typeset EAN barcodes using TeX rules, only
i gsemthesis: Geneva School of Economics and Management PhD thesis format
i gsftopk: Convert "Ghostscript fonts" to PK files
i gsftopk.universal-darwin: universal-darwin files of gsftopk
i gtl: Manipulating generalized token lists
i gtrcrd: Add chords to lyrics
i gtrlib-largetrees: Library for genealogytree aiming at large trees
i gu: Typeset crystallographic group-subgroup-schemes
i gudea: The Gudea font face with support for LaTeX and pdfLaTeX
i guide-to-latex: examples and more from Guide to LaTeX, by Kopka and Daly
i guitar: Guitar chords and song texts
i guitarchordschemes: Guitar Chord and Scale Tablatures
i guitartabs: A class for drawing guitar tablatures easily
i guitlogo: Macros for typesetting the GuIT logo
i gustlib: plain macros for much core and extra functionality, from GUST
i gustprog: utility programs for Polish users of TeX
i gzt: Bundle of classes for "La Gazette des Mathematiciens"
i h2020proposal: LaTeX class and template for EU H2020 RIA proposal
i ha-prosper: Patches and improvements for prosper
i hackthefootline: Footline selection and configuration for LaTeX beamer's standard themes
i hacm: Font support for the Arka language
i hagenberg-thesis: Collection of LaTeX classes, style files and example documents for academic manuscripts
i halloweenmath: Scary and creepy math symbols with AMS-LaTeX integration
i hamnosys: A font for sign languages
i handin: Light weight template for creating school submissions using LaTeX
i handout: Create handout for auditors of a talk
i handoutwithnotes: Create Handouts with notes from your LaTeX beamer presentation
i hands: Pointing hand font
i hang: Environments for hanging paragraphs and list items
i hanging: Hanging paragraphs
i hanoi: Tower of Hanoi in TeX
i hanzibox: Boxed Chinese characters with Pinyin above and translation below
i happy4th: A firework display in obfuscated TeX
i har2nat: Replace the harvard package with natbib
i haranoaji: Harano Aji Fonts
i haranoaji-extra: Harano Aji Fonts
i hardwrap: Hard wrap text to a certain character length
i harmony: Typeset harmony symbols, etc., for musicology
i harnon-cv: A CV document class with a vertical timeline for experience
i harpoon: Extra harpoons, using the graphics package
i harvard: Harvard citation package for use with LaTeX 2e
i harveyballs: Create Harvey Balls using TikZ
i harvmac: Macros for scientific articles
i hatching: MetaPost macros for hatching interior of closed paths
i hausarbeit-jura: Class for writing "juristische Hausarbeiten" at German Universities
i havannah: Diagrams of board positions in the games of Havannah and Hex
i hc: Replacement for the LaTeX classes
i hduthesis: LaTeX class for bachelor and MPhil theses in Hangzhou Dianzi University
i he-she: Alternating pronouns to aid gender-neutral writing
i hebdomon: A document class for report writing in university settings
i hebrew-fonts: Input encodings, font encodings and font definition files for Hebrew
i hecthese: A class for dissertations and theses at HEC Montreal
i helmholtz-ellis-ji-notation: Beautiful in-line microtonal just intonation accidentals
i helvetic: URW 'Base 35' font pack for LaTeX
i hep: A "convenience wrapper" for High Energy Physics packages
i hep-acronym: An acronym extension for glossaries
i hep-bibliography: An acronym extension for glossaries
i hep-float: Convenience package for float placement
i hep-font: Latin modern extended by computer modern
i hep-graphic: Extensions for graphics, plots and feynman graphs in high energy physics
i hep-math: Extended math macros
i hep-math-font: Extended Greek and sans-serif math
i hep-paper: Publications in High Energy Physics
i hep-reference: Adjustments for publications in High Energy Physics
i hep-text: List and text extensions
i hep-title: Extensions for the title page
i hepnames: Pre-defined high energy particle names
i hepparticles: Macros for typesetting high energy physics particle names
i hepthesis: A class for academic reports, especially PhD theses
i hepunits: A set of units useful in high energy physics applications
i here: Emulation of obsolete package for "here" floats
i hereapplies: A LaTeX package for referencing groups of pages that share something in common
i heria: A LaTeX class for Horizon Europe RIA and IA grant proposals
i heros-otf: Using the OpenType fonts TeX Gyre Heros>
i hershey-mp: MetaPost support for the Hershey font file format
i heuristica: Fonts extending Utopia, with LaTeX support files
i hexboard: For drawing Hex boards and games
i hexgame: Provide an environment to draw a hexgame-board
i hf-tikz: A simple way to highlight formulas and formula parts
i hfbright: The hfbright fonts
i hfoldsty: Old style numerals with EC fonts
i hfutexam: Exam class for Hefei University of Technology (China)
i hfutthesis: LaTeX Thesis Template for Hefei University of Technology
i hhtensor: Print vectors, matrices, and tensors
i hideanswer: Generate documents with and without answers by toggling a switch
i highlightlatex: Syntax highlighting for LaTeX
i highlightx: Highlight formulas or paragraphs
i hindawi-latex-template: A LaTeX template for authors of the Hindawi journals
i hindmadurai: The HindMadurai font face with support for LaTeX and pdfLaTeX
i histogr: Draw histograms with the LaTeX picture environment
i historische-zeitschrift: BibLaTeX style for the journal 'Historische Zeitschrift'
i hitec: Class for documentation
i hitex: A TeX extension writing HINT output for on-screen reading
i hitex.universal-darwin: universal-darwin files of hitex
i hithesis: Harbin Institute of Technology Thesis Template
i hitreport: Harbin Institute of Technology Report LaTeX Template
i hitszbeamer: A beamer theme for Harbin Institute of Technology, ShenZhen
i hitszthesis: A dissertation template for Harbin Institute of Technology, ShenZhen
i hletter: Flexible letter typesetting with flexible page headings
i hlist: Horizontal and columned lists
i hmtrump: Describe card games
i hobby: An implementation of Hobby's algorithm for PGF/TikZ
i hobete: Unofficial beamer theme for the University of Hohenheim
i hobsub: Construct package bundles
i hologo: A collection of logos with bookmark support
i homework: A LaTeX class for writing your homework
i hook-pre-commit-pkg: Pre-commit git hook for LaTeX package developpers
i hopatch: Load patches for packages
i horoscop: Generate astrological charts in LaTeX
i hpsdiss: A dissertation class
i href-ul: Underscored LaTeX hyperlinks
i hrefhide: Suppress hyper links when printing
i hrlatex: LaTeX support for Croatian documents
i hu-berlin-bundle: LaTeX classes for the Humboldt-Universitat zu Berlin
i huawei: Template for Huawei documents
i huaz: Automatic definite articles for Hungarian
i huffman: Drawing binary Huffman trees with MetaPost and METAOBJ
i hulipsum: Hungarian dummy text (Lorum ipse)
i hustthesis: Unofficial thesis template for Huazhong University
i hvarabic: Macros for RTL typesetting
i hvextern: Write and execute external code, and insert the output
i hvfloat: Controlling captions, fullpage and doublepage floats
i hvindex: Support for indexing
i hvlogos: Print TeX-related names as logo
i hvpygmentex: Syntax-Highlighting of program code
i hvqrurl: Insert a QR code in the margin
i hwemoji: Unicode emoji support for pdfLaTeX with sequences
i hycolor: Implements colour for packages hyperref and bookmark
i hypcap: Adjusting the anchors of captions
i hypdestopt: Hyperref destination optimizer
i hypdoc: Hyper extensions for doc.sty
i hypdvips: Hyperref extensions for use with dvips
i hyper: Hypertext cross referencing
i hyperbar: Add interactive Barcode fields to PDF forms
i hypernat: Allow hyperref and natbib to work together
i hyperref: Extensive support for hypertext in LaTeX
i hyperxmp: Embed XMP metadata within a LaTeX document
i hyperxmp.universal-darwin: universal-darwin files of hyperxmp
i hyph-utf8: Hyphenation patterns expressed in UTF-8
i hyphen-afrikaans: Afrikaans hyphenation patterns.
i hyphen-ancientgreek: Ancient Greek hyphenation patterns.
i hyphen-arabic: (No) Arabic hyphenation patterns.
i hyphen-armenian: Armenian hyphenation patterns.
i hyphen-base: core hyphenation support files
i hyphen-basque: Basque hyphenation patterns.
i hyphen-belarusian: Belarusian hyphenation patterns.
i hyphen-bulgarian: Bulgarian hyphenation patterns.
i hyphen-catalan: Catalan hyphenation patterns.
i hyphen-chinese: Chinese pinyin hyphenation patterns.
i hyphen-churchslavonic: Church Slavonic hyphenation patterns.
i hyphen-coptic: Coptic hyphenation patterns.
i hyphen-croatian: Croatian hyphenation patterns.
i hyphen-czech: Czech hyphenation patterns.
i hyphen-danish: Danish hyphenation patterns.
i hyphen-dutch: Dutch hyphenation patterns.
i hyphen-english: English hyphenation patterns.
i hyphen-esperanto: Esperanto hyphenation patterns.
i hyphen-estonian: Estonian hyphenation patterns.
i hyphen-ethiopic: Hyphenation patterns for Ethiopic scripts.
i hyphen-farsi: (No) Persian hyphenation patterns.
i hyphen-finnish: Finnish hyphenation patterns.
i hyphen-french: French hyphenation patterns.
i hyphen-friulan: Friulan hyphenation patterns.
i hyphen-galician: Galician hyphenation patterns.
i hyphen-georgian: Georgian hyphenation patterns.
i hyphen-german: German hyphenation patterns.
i hyphen-greek: Modern Greek hyphenation patterns.
i hyphen-hungarian: Hungarian hyphenation patterns.
i hyphen-icelandic: Icelandic hyphenation patterns.
i hyphen-indic: Indic hyphenation patterns.
i hyphen-indonesian: Indonesian hyphenation patterns.
i hyphen-interlingua: Interlingua hyphenation patterns.
i hyphen-irish: Irish hyphenation patterns.
i hyphen-italian: Italian hyphenation patterns.
i hyphen-kurmanji: Kurmanji hyphenation patterns.
i hyphen-latin: Latin hyphenation patterns.
i hyphen-latvian: Latvian hyphenation patterns.
i hyphen-lithuanian: Lithuanian hyphenation patterns.
i hyphen-macedonian: Macedonian hyphenation patterns.
i hyphen-mongolian: Mongolian hyphenation patterns in Cyrillic script.
i hyphen-norwegian: Norwegian Bokmal and Nynorsk hyphenation patterns.
i hyphen-occitan: Occitan hyphenation patterns.
i hyphen-piedmontese: Piedmontese hyphenation patterns.
i hyphen-polish: Polish hyphenation patterns.
i hyphen-portuguese: Portuguese hyphenation patterns.
i hyphen-romanian: Romanian hyphenation patterns.
i hyphen-romansh: Romansh hyphenation patterns.
i hyphen-russian: Russian hyphenation patterns.
i hyphen-sanskrit: Sanskrit hyphenation patterns.
i hyphen-serbian: Serbian hyphenation patterns.
i hyphen-slovak: Slovak hyphenation patterns.
i hyphen-slovenian: Slovenian hyphenation patterns.
i hyphen-spanish: Spanish hyphenation patterns.
i hyphen-swedish: Swedish hyphenation patterns.
i hyphen-thai: Thai hyphenation patterns.
i hyphen-turkish: Turkish hyphenation patterns.
i hyphen-turkmen: Turkmen hyphenation patterns.
i hyphen-ukrainian: Ukrainian hyphenation patterns.
i hyphen-uppersorbian: Upper Sorbian hyphenation patterns.
i hyphen-welsh: Welsh hyphenation patterns.
i hyphenat: Disable/enable hypenation
i hyphenex: US English hyphenation exceptions file
i hyplain: Basic support for multiple languages in Plain TeX
i iaria: Write documents for the IARIA publications
i iaria-lite: Write documents for the IARIA publications
i ibarra: LaTeX support for the Ibarra Real Nova family of fonts
i ibrackets: Intelligent brackets
i ibycus-babel: Use the Ibycus 4 Greek font with Babel
i ibygrk: Fonts and macros to typeset ancient Greek
i icite: Indices locorum citatorum
i icsv: Class for typesetting articles for the ICSV conference
i ideavault: Idea (concept) management package
i identkey: Typesetting bracketed dichotomous identification keys
i idxcmds: Semantic commands for adding formatted index entries
i idxlayout: Configurable index layout, responsive to KOMA-Script and memoir
i ieeeconf: Macros for IEEE conference proceedings
i ieeepes: IEEE Power Engineering Society Transactions
i ieeetran: Document class for IEEE Transactions journals and conferences
i ieejtran: Unofficial bibliography style file for the Institute of Electrical Engineers of Japan
i ietfbibs: Generate BibTeX entries for various IETF index files
i iexec: Execute shell commands and input their output
i ifallfalse: Compare a string against a set of other strings
i iffont: Conditionally load fonts with fontspec
i ifis-macros: Check if a given input string is a number or dimension for TeX
i ifmslide: Presentation slides for screen and printouts
i ifmtarg: If-then-else command for processing potentially empty arguments
i ifnextok: Utility macro: peek ahead without ignoring spaces
i ifoddpage: Determine if the current page is odd or even
i ifplatform: Conditionals to test which platform is being used
i ifptex: Check if the engine is pTeX or one of its derivatives
i ifsym: A collection of symbols
i iftex: Am I running under pdfTeX, XeTeX or LuaTeX?
i ifthenx: Extra tests for \ifthenelse
i ifxptex: Detect pTeX and its derivatives
i iitem: Multiple level of lists in one list-like environment
i ijmart: LaTeX Class for the Israel Journal of Mathematics
i ijqc: BibTeX style file for the Intl. J. Quantum Chem
i ijsra: LaTeX document class for the International Journal of Student Research in Archaeology
i imac: International Modal Analysis Conference format
i image-gallery: Create an overview of pictures from a digital camera or from other sources
i imakeidx: A package for producing multiple indexes
i imfellenglish: IM Fell English fonts with LaTeX support
i impatient: Free edition of the book "TeX for the Impatient"
i impatient-cn: Free edition of the book "TeX for the Impatient"
i impatient-fr: Free edition of the book "TeX for the Impatient"
i impnattypo: Support typography of l'Imprimerie Nationale Francaise
i import: Establish input relative to a directory
i imsproc: Typeset IMS conference proceedings
i imtekda: IMTEK thesis class
i incgraph: Sophisticated graphics inclusion in a PDF document
i includernw: Include .Rnw inside .tex
i inconsolata: A monospaced font, with support files for use with TeX
i inconsolata-nerd-font: Inconsolata Nerd Font with support for XeLaTeX or LuaLaTeX
i index: Extended index for LaTeX including multiple indexes
i indextools: Producing multiple indices
i infwarerr: Complete set of information/warning/error message macros
i initials: Adobe Type 1 decorative initial fonts
i inkpaper: A mathematical paper template
i inline-images: Inline images in base64 encoding
i inlinebib: Citations in footnotes
i inlinedef: Inline expansions within definitions
i inlinelabel: Assign equation numbers to inline equations
i innerscript: Small modifications to math formatting
i inputenx: Enhanced input encoding handling
i inputnormalization: Wrapper for XeTeX's and LuaTeX's input normalization
i inputtrc: Trace which file loads which
i inriafonts: Inria fonts with LaTeX support
i insbox: Insert pictures/boxes into paragraphs
i install-latex-guide-zh-cn: A short introduction to LaTeX installation written in Chinese
i installfont: A bash script for installing a LaTeX font family
i installfont.universal-darwin: universal-darwin files of installfont
i intcalc: Expandable arithmetic operations with integers
i inter: The inter font face with support for LaTeX, XeLaTeX, and LuaLaTeX
i interactiveworkbook: LaTeX-based interactive PDF on the Web
i interchar: Managing character class schemes in XeTeX
i interfaces: Set parameters for other packages, conveniently
i interlinear: A package for creating interlinear glossed texts with customizable formatting
i interpreter: Translate input files on the fly
i interval: Format mathematical intervals, ensuring proper spacing
i intopdf: Embed non-PDF files into PDF with hyperlink
i intro-scientific: Introducing scientific/mathematical documents using LaTeX
i inversepath: Calculate inverse file paths
i invoice: Generate invoices
i invoice-class: Produces a standard US invoice from a CSV file
i invoice2: Intelligent invoices with LaTeX3
i iodhbwm: Unofficial template of the DHBW Mannheim
i ionumbers: Restyle numbers in maths mode
i iopart-num: Numeric citation style for IOP journals
i ipaex: IPA (Japanese) fonts
i ipaex-type1: IPAex fonts converted to Type-1 format Unicode subfonts
i ipsum: Insert multilingual placeholder text
i iran-bibtex: Iran Manual of Style Citation Guide for BibTeX
i is-bst: Extended versions of standard BibTeX styles
i iscram: A LaTeX class to publish article to ISCRAM conferences
i iso: Generic ISO standards typesetting macros
i iso10303: Typesetting the STEP standards
i isodate: Tune the output format of dates according to language
i isodoc: A LaTeX class for typesetting letters and invoices
i isomath: Mathematics style for science and technology
i isonums: Display numbers in maths mode according to ISO 31-0
i isopt: Writing a TeX length with a space between number and unit
i isorot: Rotation of document elements
i isosafety: Provides ISO signs and colors according to the standards 7010 and 3864
i isotope: A package for typesetting isotopes
i isphysicalmath: Simple way to write nice formulas
i issuulinks: Produce external links instead of internal ones
i istgame: Draw Game Trees with TikZ
i itnumpar: Spell numbers in words (Italian)
i iwona: A two-element sans-serif font
i iwonamath: LaTeX support for scaled Iwona math fonts
i jablantile: Metafont version of tiles in the style of Slavik Jablan
i jacow: A class for submissions to the proceedings of conferences on JACoW.org
i jadetex: Macros supporting Jade DSSSL output
i jadetex.universal-darwin: universal-darwin files of jadetex
i jamtimes: Expanded Times Roman fonts
i japanese-mathformulas: Compiling basic math formulas in Japanese using LuaLaTeX
i japanese-otf: Advanced font selection for platex and its friends
i jbact: BibTeX style for biology journals
i jeuxcartes: Macros to insert playing cards
i jfmutil: Utility to process pTeX-extended TFM and VF
i jfmutil.universal-darwin: universal-darwin files of jfmutil
i jieeetran: UnofficiaL BibTeX style for citing Japanese articles in IEEE format
i jigsaw: Draw jigsaw pieces with TikZ
i jkmath: Macros for mathematics that make the code more readable
i jknapltx: Miscellaneous packages by Joerg Knappen
i jlabels: Make letter-sized pages of labels
i jlreq: Japanese document class based on requirements for Japanese text layout
i jlreq-deluxe: Multi-weight Japanese font support for the jlreq class
i jmb: BibTeX style for the Journal of Theoretical Biology
i jmlr: Class files for the Journal of Machine Learning Research
i jmn: special fonts for ConTeXt
i jmsdelim: A package for compositional delimiter sizing
i jneurosci: BibTeX style for the Journal of Neuroscience
i jnuexam: Exam class for Jinan University
i jobname-suffix: Compile differently based on the filename
i joinbox: Join boxes vertically or horizontally
i josefin: Josefin fonts with LaTeX support
i jourcl: Cover letter for journal submissions
i jourrr: A LaTeX template for journal rebuttal letters
i jpneduenumerate: Enumerative expressions in Japanese education
i jpnedumathsymbols: Mathematical equation representation in Japanese education
i jpsj: Document Class for Journal of the Physical Society of Japan
i js-misc: Miscellaneous macros from Joachim Schrod
i jsclasses: Classes tailored for use with Japanese
i jslectureplanner: Creation and management of university course material
i jsonparse: Parse, store and access JSON data in LaTeX documents
i jumplines: Articles with teasers and continuation later on
i junicode: A TrueType and OpenType font family for mediaevalists
i junicodevf: A TrueType variable font family for mediaevalists
i jupynotex: Include whole or partial Jupyter notebooks in LaTeX documents
i jura: A document class for German legal texts
i juraabbrev: Abbreviations for typesetting (German) juridical documents
i jurabib: Extended BibTeX citation support for the humanities and legal texts
i juramisc: Typesetting German juridical documents
i jurarsp: Citations of judgements and official documents in (German) juridical documents
i jvlisting: A replacement for LaTeX's verbatim package
i jwjournal: A personal class for writing journals
i kalendarium: Print dates according to the classical Latin calendar
i kanaparser: Kana parser for LuaTeX
i kanbun: Typeset kanbun-kundoku with support for kanbun annotation
i kantlipsum: Generate sentences in Kant's style
i karnaugh: Typeset Karnaugh-Veitch-maps
i karnaugh-map: LaTeX package for drawing karnaugh maps with up to 6 variables
i karnaughmap: Typeset Karnaugh maps
i kastrup: Convert numbers into binary, octal and hexadecimal
i kaytannollista-latexia: Practical manual for LaTeX (Finnish)
i kblocks: Easily typeset Control Block Diagrams and Signal Flow Graphs
i kdgdocs: Document classes for Karel de Grote University College
i kdpcover: Covers for books published by Kindle Direct Publishing
i kerkis: Kerkis (Greek) font family
i kerntest: Print tables and generate control files to adjust kernings
i ketcindy: macros for graphic generation and Cinderella plugin
i ketcindy.universal-darwin: universal-darwin files of ketcindy
i keycommand: Simple creation of commands with key-value arguments
i keyfloat: Provides a key/value interface for generating floats
i keyindex: Index entries by key lookup
i keyparse: Key based parser
i keyreader: A robust interface to xkeyval
i keystroke: Graphical representation of keys on keyboard
i keytheorems: An l3keys interface to amsthm
i keyval2e: A lightweight and robust key-value parser
i keyvaltable: Re-usable table layouts separating content and presentation
i kfupm-math-exam: A LaTeX document style to produce homework, quiz and exam papers
i khatalmaqala: Arabic font for university articles
i kinematikz: Design kinematic chains and mechanisms
i kix: Typeset KIX codes
i kixfont: A font for KIX codes
i kluwer: Kluwer publication support
i knitting: Produce knitting charts, in Plain TeX or LaTeX
i knittingpattern: Create knitting patterns
i knowledge: Displaying, hyperlinking, and indexing notions in a document
i knuth-errata: Knuth's published errata
i knuth-hint: HINT collection of typeset C/WEB sources in TeX Live
i knuth-lib: Core TeX and Metafont sources from Knuth
i knuth-local: Knuth's local information
i knuth-pdf: PDF collection of typeset C/WEB sources in TeX Live
i koma-moderncvclassic: Makes the style and command of moderncv (style classic) available for koma-classes and thus compatible with BibLaTeX
i koma-script: A bundle of versatile classes and packages
i koma-script-examples: Examples from the KOMA-Script book
i koma-script-sfs: Koma-script letter class option for Finnish
i komacv: Typesetting a beautiful CV with various style options
i komacv-rg: LaTeX packages that aid in creating CVs based on the komacv class and creating related documents
i korigamik: Typeset articles using KorigamiK's document class
i kotex-oblivoir: A LaTeX document class for typesetting Korean documents
i kotex-plain: Macros for typesetting Korean under Plain TeX
i kotex-utf: Typeset Hangul, coded in UTF-8
i kotex-utils: Utility scripts and support files for typesetting Korean
i kotex-utils.universal-darwin: universal-darwin files of kotex-utils
i kpathsea: Path searching library for TeX-related files
i kpathsea.universal-darwin: universal-darwin files of kpathsea
i kpfonts: A complete set of fonts for text and mathematics
i kpfonts-otf: OTF version of the Kp-fonts
i ksfh_nat: BibTeX style for KSFH Munich
i ksp-thesis: A LaTeX class for theses published with KIT Scientific Publishing
i ktv-texdata: Extract subsets of documents
i ku-template: Copenhagen University or faculty logo for front page
i kurdishlipsum: A 'lipsum' package for the Kurdish language
i kurier: A two-element sans-serif typeface
i kvdefinekeys: Define keys for use in the kvsetkeys package
i kvmap: Create Karnaugh maps with LaTeX
i kvoptions: Key value format for package options
i kvsetkeys: Key value parser with default handler support
i l2picfaq: LaTeX pictures "how-to" (German)
i l2tabu: Obsolete packages and commands
i l2tabu-english: English translation of "Obsolete packages and commands"
i l2tabu-french: French translation of l2tabu
i l2tabu-italian: Italian Translation of Obsolete packages and commands
i l2tabu-spanish: Spanish translation of "Obsolete packages and commands"
i l3backend: LaTeX3 backend drivers
i l3backend-dev: LaTeX3 backend drivers (dev)
i l3build: A testing and building system for (La)TeX
i l3build.universal-darwin: universal-darwin files of l3build
i l3experimental: Experimental LaTeX3 concepts
i l3kernel: LaTeX3 programming conventions
i l3kernel-dev: Development pre-release of l3kernel
i l3packages: High-level LaTeX3 concepts
i l3sys-query: System queries for LaTeX using Lua
i l3sys-query.universal-darwin: universal-darwin files of l3sys-query
i labbook: Typeset laboratory journals
i labels: Print sheets of sticky labels
i labels4easylist: Add reference labels to easylist items
i labelschanged: Identify labels which cause endless "may have changed" warnings
i labyrinth: Draw labyrinths and solution paths
i lacheck: LaTeX checker
i lacheck.universal-darwin: universal-darwin files of lacheck
i ladder: Draw simple ladder diagrams using TikZ
i lambda: LaTeX for Omega and Aleph
i lambda-lists: Lists in TeX's mouth
i lambdax: Use Lambda expression within LaTeX
i langcode: Simple language-dependent settings based on language codes
i langnames: Name languages and their genetic affiliations consistently
i langsci: Typeset books for publication with Language Science Press
i langsci-avm: Feature structures and attribute-value matrices (AVM)
i lapdf: PDF drawing directly in TeX documents
i lastbib: Record the number of citations in a document
i lastpackage: Indicates the last loaded package
i lastpage: Reference last page for Page N of M type footers
i latex: A TeX macro package that defines LaTeX
i latex-amsmath-dev: Development pre-release of the LaTeX amsmath bundle
i latex-base-dev: Development pre-release of the LaTeX kernel
i latex-bin: LaTeX executables and man pages
i latex-bin-dev: LaTeX pre-release executables and formats
i latex-bin-dev.universal-darwin: universal-darwin files of latex-bin-dev
i latex-bin.universal-darwin: universal-darwin files of latex-bin
i latex-brochure: A publicity flyer for LaTeX
i latex-context-ppchtex: Legacy stub to allow loading pictex as m-pictex
i latex-course: A LaTeX course as a projected presentation
i latex-doc-ptr: A direction-finder for LaTeX resources available online
i latex-firstaid-dev: Development pre-release of the LaTeX firstaid package
i latex-fonts: A collection of fonts used in LaTeX distributions
i latex-for-undergraduates: A tutorial aimed at introducing undergraduate students to LaTeX
i latex-git-log: Typeset git log information
i latex-git-log.universal-darwin: universal-darwin files of latex-git-log
i latex-graphics-companion: Examples from The LaTeX Graphics Companion
i latex-graphics-dev: Development pre-release of the LaTeX graphics bundle
i latex-lab: LaTeX laboratory
i latex-lab-dev: LaTeX laboratory: Development pre-release
i latex-make: Easy compiling of complex (and simple) LaTeX documents
i latex-mr: A practical guide to LaTeX and Polyglossia for Marathi and other Indian languages
i latex-notes-zh-cn: Chinese Introduction to TeX and LaTeX
i latex-papersize: Calculate LaTeX settings for any font and paper size
i latex-papersize.universal-darwin: universal-darwin files of latex-papersize
i latex-refsheet: LaTeX Reference Sheet for a thesis with KOMA-Script
i latex-tools-dev: Development pre-release of the LaTeX tools bundle
i latex-uni8: Universal inputenc, fontenc, and babel for pdfLaTeX and LuaLaTeX
i latex-veryshortguide: The Very Short Guide to LaTeX
i latex-via-exemplos: A LaTeX course written in brazilian portuguese language
i latex-web-companion: Examples from The LaTeX Web Companion
i latex2e-help-texinfo: Unofficial reference manual covering LaTeX2e
i latex2e-help-texinfo-fr: A French translation of "latex2e-help-texinfo"
i latex2e-help-texinfo-spanish: Unofficial reference manual covering LaTeX2e
i latex2man: Translate LaTeX-based manual pages into Unix man format
i latex2man.universal-darwin: universal-darwin files of latex2man
i latex2nemeth: Convert LaTeX source to Braille with math in Nemeth
i latex2nemeth.universal-darwin: universal-darwin files of latex2nemeth
i latex2pydata: Write data to file in Python literal format
i latex4musicians: A guide for combining LaTeX and music
i latex4wp: A LaTeX guide specifically designed for word processor users
i latex4wp-it: LaTeX guide for word processor users, in Italian
i latexbangla: Enhanced LaTeX integration for Bangla
i latexbug: Bug-classification for LaTeX related bugs
i latexcheat: A LaTeX cheat sheet
i latexcheat-de: A LaTeX cheat sheet, in German
i latexcheat-esmx: A LaTeX cheat sheet, in Spanish
i latexcheat-ptbr: A LaTeX cheat sheet, in Brazilian Portuguese
i latexcolors: Use color definitions from latexcolor.com
i latexconfig: configuration files for LaTeX-related formats
i latexcourse-rug: A LaTeX course book
i latexdemo: Demonstrate LaTeX code with its resulting output
i latexdiff: Determine and mark up significant differences between LaTeX files
i latexdiff.universal-darwin: universal-darwin files of latexdiff
i latexfileinfo-pkgs: A comparison of packages showing LaTeX file information
i latexfileversion: Prints the version and date of a LaTeX class or style file
i latexfileversion.universal-darwin: universal-darwin files of latexfileversion
i latexgit: A LaTeX git wrapper
i latexindent: Indent a LaTeX document, highlighting the programming structure
i latexindent.universal-darwin: universal-darwin files of latexindent
i latexmk: Fully automated LaTeX document generation
i latexmk.universal-darwin: universal-darwin files of latexmk
i latexmp: Interface for LaTeX-based typesetting in MetaPost
i latexpand: Expand \input and \include in a LaTeX document
i latexpand.universal-darwin: universal-darwin files of latexpand
i latino-sine-flexione: LaTeX support for documents written in Peano's Interlingua
i lato: Lato font family and LaTeX support
i layaureo: A package to improve the A4 page layout
i layouts: Display various elements of a document's layout
i lazylist: Lists in TeX's "mouth"
i lccaps: Lowercased (spaced) small capitals
i lcd: Alphanumerical LCD-style displays
i lcdftypetools: A bundle of outline font manipulation tools
i lcdftypetools.universal-darwin: universal-darwin files of lcdftypetools
i lcg: Generate random integers
i lcyw: Make Classic Cyrillic CM fonts accessible in LaTeX
i leading: Define leading with a length
i leadsheets: Typesetting leadsheets and songbooks
i leaflet: Create small handouts (flyers)
i lebhart: Write your articles in a colorful way
i lecturer: On-screen presentations for (almost) all formats
i lectures: A document class for quickly drafting nice looking lecture notes
i lectureslides: Combine single PDF files into one file
i ledmac: Typeset scholarly editions
i leftidx: Left and right subscripts and superscripts in math mode
i leftindex: Left indices with better spacing
i leipzig: Typeset and index linguistic gloss abbreviations
i lengthconvert: Express lengths in arbitrary units
i lete-sans-math: Lato-based OpenType Math font for LuaTeX and XeTeX
i letgut: Class for the newsletter "La Lettre GUTenberg" of the French TeX User Group GUTenberg
i letltxmacro: Let assignment for LaTeX macros
i letterspacing: Letter spacing
i letterswitharrows: Draw arrows over math letters
i lettre: Letters and faxes in French
i lettrine: Typeset dropped capitals
i levy: Fonts for typesetting classical greek
i lewis: Draw Lewis structures
i lexend: The Lexend fonts for XeLaTeX and LuaLaTeX through fontspec
i lexikon: Macros for a two language dictionary
i lexref: Convenient and uniform references to legal provisions
i lfb: A Greek font with normal and bold variants
i lgreek: LaTeX macros for using Silvio Levy's Greek fonts
i lgrmath: Use LGR-encoded fonts in math mode
i lh: Cyrillic fonts that support LaTeX standard encodings
i lhcyr: A non-standard Cyrillic input scheme
i lhelp: Miscellaneous helper packages
i libertine: Use of Linux Libertine and Biolinum fonts with LaTeX
i libertinegc: Libertine add-on to support Greek and Cyrillic
i libertinus: Wrapper to use the correct libertinus package according to the used TeX engine
i libertinus-fonts: The Libertinus font family
i libertinus-otf: Support for Libertinus OpenType
i libertinus-type1: Support for using Libertinus fonts with LaTeX/pdfLaTeX
i libertinust1math: A Type 1 font and LaTeX support for Libertinus Math
i libgreek: Greek letters in math mode from Libertinus or Linux Libertine/Biolinum
i librarian: Tools to create bibliographies in TeX
i librebaskerville: The Libre Baskerville family of fonts with LaTeX support
i librebodoni: Libre Bodoni fonts with LaTeX support
i librecaslon: Libre Caslon fonts, with LaTeX support
i librefranklin: LaTeX support for the Libre-Franklin family of fonts
i libris: Libris ADF fonts, with LaTeX support
i lie-hasse: Draw Hasse diagrams
i liftarm: Geometric constructions with liftarms using TikZ and LaTeX3
i light-latex-make: llmk: A build tool for LaTeX documents
i light-latex-make.universal-darwin: universal-darwin files of light-latex-make
i ligtype: Comprehensive ligature suppression functionalities
i lilyglyphs: Access lilypond fragments and glyphs, in LaTeX
i lilyglyphs.universal-darwin: universal-darwin files of lilyglyphs
i limap: Typeset maps and blocks according to the Information Mapping(r) method
i limecv: A (Xe/Lua)LaTeX document class for curriculum vitae
i lineara: Linear A script fonts
i linearregression: Calculate and display linear regressions
i linebreaker: Prevent overflow boxes with LuaLaTeX
i linegoal: A "dimen" that returns the space left on the line
i lineno: Line numbers on paragraphs
i ling-macros: Macros for typesetting formal linguistics
i linguex: Format linguists' examples
i linguisticspro: LinguisticsPro fonts with LaTeX support
i linop: Typeset linear operators as they appear in quantum theory or linear algebra
i lion-msc: LaTeX class for B.Sc. and M.Sc. reports at Leiden Institute of Physics (LION)
i lipsum: Easy access to the Lorem Ipsum and other dummy texts
i lisp-on-tex: Execute LISP code in a LaTeX document
i listbib: Lists contents of BibTeX files
i listbib.universal-darwin: universal-darwin files of listbib
i listing: Produce formatted program listings
i listings: Typeset source code listings using LaTeX
i listings-ext: Automated input of source
i listings-ext.universal-darwin: universal-darwin files of listings-ext
i listingsutf8: Allow UTF-8 in listings input
i listlbls: Creates a list of all labels used throughout a document
i listliketab: Typeset lists as tables
i listofitems: Grab items in lists using user-specified sep char
i listofsymbols: Create and manipulate lists of symbols
i litebook: A fresh cover and chapter design for books
i litesolution: A LaTeX class for typesetting solutions of problems in exams, textbooks, etc.
i litetable: Class schedules with colorful course blocks
i lithuanian: Lithuanian language support
i liturg: Support for typesetting Catholic liturgical texts
i lkproof: LK Proof figure macros
i llncs: Document class and bibliography style for Lecture Notes in Computer Science (LNCS)
i llncsconf: LaTeX package extending Springer's llncs class
i lm: Latin modern fonts in outline formats
i lm-math: OpenType maths fonts for Latin Modern
i lmake: Process lists to do repetitive actions
i lni: Official class for the "Lecture Notes in Informatics"
i lobster2: Lobster Two fonts, with support for all LaTeX engines
i locality: Various macros for keeping things local
i localloc: Macros for localizing TeX register allocations
i logbox: e-TeX showbox facilities for exploration purposes
i logical-markup-utils: Packages for language-dependent inline quotes and dashes
i logicproof: Box proofs for propositional and predicate logic
i logicpuzzle: Typeset (grid-based) logic puzzles
i logix: Supplement to the Unicode math symbols
i logoetalab: Insert Licence Etalab 2.0 logo
i logpap: Generate logarithmic graph paper with LaTeX
i logreq: Support for automation of the LaTeX workflow
i lollipop: TeX made easy
i lollipop.universal-darwin: universal-darwin files of lollipop
i longdivision: Typesets long division
i longfbox: Draw framed boxes with standard CSS attributes that can break over multiple pages
i longfigure: Provides a figure-like environment that break over pages
i longmath: Nested delimiter groups extending over multiple array cells or lines
i longnamefilelist: Tidy \listfiles with long file names
i loops: General looping macros for use with LaTeX
i lparse: A Lua module for parsing key-value options
i lpform: Typesetting linear programming formulations and sets of equations
i lpic: Put LaTeX material over included graphics
i lplfitch: Fitch-style natural deduction proofs
i lps: Class for "Logic and Philosophy of Science"
i lroundrect: LaTeX macros for utilizing the roundrect MetaPost routines
i lsc: Typesetting Live Sequence Charts
i lscapeenhanced: An enhancement to the lscape and pdflscape packages
i lshort-bulgarian: Bulgarian translation of the "Short Introduction to LaTeX2e"
i lshort-chinese: Introduction to LaTeX, in Chinese
i lshort-czech: Czech translation of the "Short Introduction to LaTeX2e"
i lshort-dutch: Introduction to LaTeX in Dutch
i lshort-english: A (Not So) Short Introduction to LaTeX2e
i lshort-estonian: Estonian introduction to LaTeX
i lshort-finnish: Finnish introduction to LaTeX
i lshort-french: Short introduction to LaTeX, French translation
i lshort-german: German version of "A Short Introduction to LaTeX2e": LaTeX2e-Kurzbeschreibung
i lshort-italian: Introduction to LaTeX in Italian
i lshort-japanese: Japanese version of A Short Introduction to LaTeX2e
i lshort-korean: Korean introduction to LaTeX
i lshort-mongol: Short introduction to LaTeX, in Mongolian
i lshort-persian: Persian (Farsi) introduction to LaTeX
i lshort-polish: Introduction to LaTeX in Polish
i lshort-portuguese: Introduction to LaTeX in Portuguese
i lshort-russian: Russian introduction to LaTeX
i lshort-slovak: Slovak introduction to LaTeX
i lshort-slovenian: Slovenian translation of lshort
i lshort-spanish: Short introduction to LaTeX, Spanish translation
i lshort-thai: Introduction to LaTeX in Thai
i lshort-turkish: Turkish introduction to LaTeX
i lshort-ukr: Ukrainian version of the LaTeX introduction
i lshort-vietnamese: Vietnamese version of the LaTeX introduction
i lstaddons: Add-on packages for listings: autogobble and line background
i lstbayes: Listings language driver for Bayesian modeling languages
i lstfiracode: Use Fira Code font for listings
i lt3graph: Provide a graph datastructure for experimental LaTeX3
i lt3luabridge: Execute Lua code in any TeX engine that exposes the shell
i lt3rawobjects: Objects and proxies in LaTeX3
i ltablex: Table package extensions
i ltabptch: Bug fix for longtable
i ltb2bib: Converts amsrefs' .ltb bibliographical databases to BibTeX format
i ltxcmds: Some LaTeX kernel commands for general use
i ltxdockit: Documentation support
i ltxfileinfo: Print version information for a LaTeX file
i ltxfileinfo.universal-darwin: universal-darwin files of ltxfileinfo
i ltxguidex: An extended ltxguide class
i ltximg: Extract LaTeX environments into separate image files
i ltximg.universal-darwin: universal-darwin files of ltximg
i ltxkeys: A robust key parser for LaTeX
i ltxmisc: Miscellaneous LaTeX packages, etc
i ltxnew: A simple means of creating commands
i ltxtools: A collection of LaTeX API macros
i lua-alt-getopt: Process application arguments the same way as getopt_long
i lua-check-hyphen: Mark hyphenations in a document, for checking
i lua-physical: Functions and objects for the computation of physical quantities
i lua-placeholders: Specifying placeholders for demonstration purposes
i lua-tinyyaml: A tiny YAML (subset) parser for pure Lua
i lua-typo: Highlighting typographical flaws with LuaLaTeX
i lua-uca: Unicode Collation Algorithm library for Lua
i lua-ul: Underlining for LuaLaTeX
i lua-uni-algos: Unicode algorithms for LuaTeX
i lua-visual-debug: Visual debugging with LuaLaTeX
i lua-widow-control: Automatically remove widows and orphans from any document
i luaaddplot: An extension to pgfplots' \addplot macro
i luabibentry: Repeat BibTeX entries in a LuaLaTeX document body
i luabidi: Bidi functions for LuaTeX
i luacas: A computer algebra system for users of LuaLaTeX
i luacensor: Securely redact sensitive information using Lua
i luacode: Helper for executing lua code from within TeX
i luacolor: Color support based on LuaTeX's node attributes
i luacomplex: Operations on complex numbers inside LaTeX documents using Lua
i luafindfont: Search fonts in the LuaTeX font database
i luafindfont.universal-darwin: universal-darwin files of luafindfont
i luagcd: Computation of gcd of integers inside LaTeX using Lua
i luahbtex: LuaTeX with HarfBuzz library for glyph shaping
i luahbtex.universal-darwin: universal-darwin files of luahbtex
i luahttp: Compile-time internet-interactive PDF-documents using Lua and LuaTeX
i luahyphenrules: Loading patterns in LuaLaTeX with language.dat
i luaimageembed: Embed images as base64-encoded strings
i luaindex: Create index using LuaLaTeX
i luainputenc: Replacing inputenc for use in LuaTeX
i luajittex: LuaTeX with just-in-time (jit) compiler, with and without HarfBuzz
i luajittex.universal-darwin: universal-darwin files of luajittex
i luakeys: A Lua module for parsing key-value options
i lualatex-doc-de: Guide to LuaLaTeX (German translation)
i lualatex-math: Fixes for mathematics-related LuaLaTeX issues
i lualatex-truncate: A wrapper for using the truncate package with LuaLaTeX
i lualibs: Additional Lua functions for LuaTeX macro programmers
i lualinalg: A linear algebra package for LuaLaTeX
i luamathalign: More flexible alignment in amsmath environments
i luamaths: Provide standard mathematical operations inside LaTeX documents using Lua
i luamesh: Computes and draws 2D Delaunay triangulation
i luamml: Automatically generate MathML from LuaLaTeX math mode material
i luamodulartables: Generate modular addition and multiplication tables
i luamplib: Use LuaTeX's built-in MetaPost interpreter
i luanumint: Numerical integration using Lua inside LaTeX documents
i luaoptions: Option handling for LuaLaTeX packages
i luaotfload: OpenType 'loader' for Plain TeX and LaTeX
i luaotfload.universal-darwin: universal-darwin files of luaotfload
i luapackageloader: Allow LuaTeX to load external Lua packages
i luaplot: Plotting graphs using Lua
i luaprogtable: Programmable table interface for LuaLaTeX
i luapstricks: A PSTricks backend for LuaLaTeX
i luaquotes: Smart setting of quotation marks
i luarandom: Create lists of random numbers
i luaset: Set Operations inside LaTeX documents using Lua
i luasseq: Drawing spectral sequences in LuaLaTeX
i luatex: The LuaTeX engine
i luatex.universal-darwin: universal-darwin files of luatex
i luatex85: pdfTeX aliases for LuaTeX
i luatexbase: Basic resource management for LuaTeX code
i luatexja: Typeset Japanese with Lua(La)TeX
i luatexko: Typeset Korean with Lua(La)TeX
i luatextra: Additional macros for Plain TeX and LaTeX in LuaTeX
i luatodonotes: Add editing annotations in a LuaLaTeX document
i luatruthtable: Generate truth tables of boolean values in LuaLaTeX
i luavlna: Prevent line breaks after single letter words, units, or academic titles
i luaxml: Lua library for reading and serialising XML files
i lutabulartools: Some useful LuaLaTeX-based tabular tools
i luwiantype: Typesetting package for Hieroglyphic Luwian
i lwarp: Converts LaTeX to HTML
i lwarp.universal-darwin: universal-darwin files of lwarp
i lxfonts: Set of slide fonts based on CM
i ly1: Support for LY1 LaTeX encoding
i lyluatex: Commands to include lilypond scores within a (Lua)LaTeX document
i m-tx: A preprocessor for pmx
i m-tx.universal-darwin: universal-darwin files of m-tx
i macrolist: List operations for LaTeX2e
i macros2e: A list of internal LaTeX2e macros
i macroswap: Swap the definitions of two LaTeX macros
i mafr: Mathematics in accord with French usage
i magaz: Magazine layout
i magicnum: Access TeX systems' "magic numbers"
i magicwatermark: An easy and flexible way to set watermarks
i magra: The Magra font face with support for LaTeX and pdfLaTeX
i mahjong: Typeset Mahjong Tiles using MPSZ Notation
i mailing: Macros for mail merging
i mailmerge: Repeating text field substitution
i make4ht: A build system for tex4ht
i make4ht.universal-darwin: universal-darwin files of make4ht
i makebarcode: Print various kinds 2/5 and Code 39 bar codes
i makebase: Typeset counters in a different base
i makebox: Defines a \makebox* command
i makecell: Tabular column heads and multilined cells
i makecirc: A MetaPost library for drawing electrical circuit diagrams
i makecmds: The new \makecommand command always (re)defines a command
i makecookbook: Make a Cookbook
i makedtx: Perl script to help generate dtx and ins files
i makedtx.universal-darwin: universal-darwin files of makedtx
i makeglos: Include a glossary into a document
i makeindex: Makeindex development sources
i makeindex.universal-darwin: universal-darwin files of makeindex
i makelabels: Add a '\makelabels' feature to KOMA-Script letter classes and package
i makeplot: Easy plots from Matlab in LaTeX
i maker: Include Arduino or Processing code in LaTeX documents
i makerobust: Making a macro robust (legacy package)
i makeshape: Declare new PGF shapes
i mandi: Macros for introductory physics and astronomy
i manfnt: LaTeX support for the TeX book symbols
i manfnt-font: Knuth's "manual" fonts
i manuscript: Emulate look of a document typed on a typewriter
i manyind: Provides support for many indexes
i marathi: Typeset Marathi language using XeLaTeX or LuaLaTeX
i marcellus: Marcellus fonts with LaTeX support
i margbib: Display bibitem tags in the margins
i marginfit: Improved margin notes
i marginfix: Patch \marginpar to avoid overfull margins
i marginnote: Notes in the margin, even where \marginpar fails
i markdown: Converting and rendering markdown documents inside TeX
i marvosym: Martin Vogel's Symbols (marvosym) font
i matapli: Class for the french journal "MATAPLI"
i matc3: Commands for MatematicaC3 textbooks
i matc3mem: Class for MatematicaC3 textbooks
i match_parens: Find mismatches of parentheses, braces, (angle) brackets, in texts
i match_parens.universal-darwin: universal-darwin files of match_parens
i math-into-latex-4: Samples from Math into LaTeX, 4th Edition
i mathabx: Three series of mathematical symbols
i mathabx-type1: Outline version of the mathabx fonts
i mathalpha: General package for loading maths alphabets in LaTeX
i mathastext: Use the text font in maths mode
i mathcommand: \newcommand-like commands for defining math macros
i mathcomp: Text symbols in maths mode
i mathdesign: Mathematical fonts to fit with particular text fonts
i mathdots: Commands to produce dots in math that respect font size
i mathexam: Package for typesetting exams
i mathfam256: Extend math family up to 256 for pLaTeX/upLaTeX/Lamed
i mathfixs: Fix various layout issues in math mode
i mathfont: Use TrueType and OpenType fonts in math mode
i mathgreeks: Use different Greek letter fonts in math mode
i mathlig: Define maths "ligatures"
i mathpartir: Typesetting sequences of math formulas, e.g. type inference rules
i mathpazo: Fonts to typeset mathematics to match Palatino
i mathpunctspace: Control the space after punctuation in math expressions
i maths-symbols: Summary of mathematical symbols available in LaTeX
i mathsemantics: Semantic math commands in LaTeX
i mathspec: Specify arbitrary fonts for mathematics in XeTeX
i mathspic: A Perl filter program for use with PiCTeX
i mathspic.universal-darwin: universal-darwin files of mathspic
i mathtools: Mathematical tools to use with amsmath
i matlab-prettifier: Pretty-print Matlab source code
i matrix-skeleton: A PGF/TikZ library that simplifies working with multiple matrix nodes
i mattens: Matrices/tensor typesetting
i maybemath: Make math bold or italic according to context
i maze: Generate random mazes
i mcaption: Put captions in the margin
i mceinleger: Creating covers for music cassettes
i mcexam: Create randomized Multiple Choice questions
i mcf2graph: Draw chemical structure diagrams with MetaPost
i mcite: Multiple items in a single citation
i mciteplus: Enhanced multiple citations
i mcmthesis: Template designed for MCM/ICM
i mdframed: Framed environments that can split at page boundaries
i mdputu: Upright digits in Adobe Utopia Italic
i mdsymbol: Symbol fonts to match Adobe Myriad Pro
i mdwtools: Miscellaneous tools by Mark Wooding
i mecaso: Formulas frequently used in rigid body mechanics
i media4svg: Multimedia inclusion for the dvisvgm backend
i media9: Multimedia inclusion package with Adobe Reader-9/X compatibility
i medmath: Better medium-size math commands
i medstarbeamer: Beamer document class for MedStar Health Research Institute
i meetingmins: Format written minutes of meetings
i membranecomputing: Membrane Computing notation
i memdesign: Notes on book design
i memexsupp: Experimental memoir support
i memoir: Typeset fiction, non-fiction and mathematical books
i memoirchapterstyles: Chapter styles in memoir class
i memoize: Externalization of graphics and memoization of compilation results in general
i memoize.universal-darwin: universal-darwin files of memoize
i memory: Containers for data in LaTeX
i memorygraphs: TikZ styles to typeset graphs of program memory
i mendex-doc: Documentation for Mendex index processor
i mensa-tex: Typeset simple school cafeteria menus
i mentis: A basis for books to be published by Mentis publishers
i menu: Typesetting menus
i menucard: Typesetting menu cards with LaTeX
i menukeys: Format menu sequences, paths and keystrokes from lists
i mercatormap: Spherical Mercator coordinate systems and Web Mercator tile integration
i merriweather: Merriweather and MerriweatherSans fonts, with LaTeX support
i messagepassing: Draw diagrams to represent communication protocols
i metafont: A system for specifying fonts
i metafont-beginners: An introductory tutorial for Metafont
i metafont.universal-darwin: universal-darwin files of metafont
i metago: MetaPost output of Go positions
i metalogo: Extended TeX logo macros
i metalogox: Adjust TeX logos, with font detection
i metanorma: Write Metanorma standardization documents using LaTe
i metaobj: MetaPost package providing high-level objects
i metaplot: Plot-manipulation macros for use in MetaPost
i metapost: A development of Metafont for creating graphics
i metapost-colorbrewer: An implementation of the colorbrewer2.org colours for MetaPost
i metapost-examples: Example drawings using MetaPost
i metapost.universal-darwin: universal-darwin files of metapost
i metastr: Store and compose strings
i metatex: Incorporate Metafont pictures in TeX source
i metatype1: Generate Type 1 fonts from MetaPost
i metauml: MetaPost library for typesetting UML diagrams
i method: Typeset method and variable declarations
i metre: Support for the work of classicists
i metrix: Typeset metric marks for Latin text
i metsymb: The package provides dedicated TeX commands to generate (vectorial) meteorological symbols
i mex: Polish formats for TeX
i mex.universal-darwin: universal-darwin files of mex
i mf2pt1: Convert stylized Metafont to PostScript Type 1
i mf2pt1.universal-darwin: universal-darwin files of mf2pt1
i mfb-oldstyle: MFB Oldstyle serif fonts
i mfirstuc: Uppercase the first letter of a word
i mflogo: LaTeX support for Metafont logo fonts
i mflogo-font: Metafont logo font
i mflua: configuration and base files for MFLua
i mflua.universal-darwin: universal-darwin files of mflua
i mfnfss: Packages to typeset oldgerman and pandora fonts in LaTeX
i mfpic: Draw Metafont/post pictures from (La)TeX commands
i mfpic4ode: Macros to draw direction fields and solutions of ODEs
i mftinc: Pretty-print Metafont source
i mfware: Supporting tools for use with Metafont
i mfware.universal-darwin: universal-darwin files of mfware
i mgltex: High-quality graphics from MGL scripts embedded in LaTeX documents
i mhchem: Typeset chemical formulae/equations and H and P statements
i mhequ: Multicolumn equations, tags, labels, sub-numbering
i mi-solns: Extract solutions from exercises and quizzes
i miama: The Miama Nueva handwriting font with LaTeX support
i microtype: Subliminal refinements towards typographical perfection
i microtype-de: Translation into German of the documentation of microtype
i midnight: A set of useful macro tools
i midpage: Environment for vertical centring
i miller: Typeset miller indices
i milog: A LaTeX class for fulfilling the documentation duties according to the German minimum wage law MiLoG
i milsymb: LaTeX package for TikZ based drawing of military symbols as per NATO APP-6(C)
i mindflow: Write your ideas in a clear way
i minibox: A simple type of box for LaTeX
i minidocument: Creates miniature documents inside other LaTeX documents
i minifp: Fixed-point real computations to 8 decimals
i minim: A modern plain format for the LuaTeX engine
i minim-hatching: Create tiling patterns with the minim-mp MetaPost processor
i minim-math: Extensive maths for LuaTeX
i minim-mp: Low-level mplib integration for LuaTeX
i minim-pdf: Low-level PDF integration for LuaTeX
i minim-xmp: Embed XMP metadata in PDF with LuaTeX
i minimalist: Write your articles or books in a simple and clear way
i minipage-marginpar: Minipages with marginal notes
i miniplot: A package for easy figure arrangement
i minitoc: Produce a table of contents for each chapter, part or section
i minorrevision: Quote and refer to a manuscript for minor revisions
i minted: Highlighted source code for LaTeX
i minted.universal-darwin: universal-darwin files of minted
i mintspirit: LaTeX support for MintSpirit font families
i minutes: Typeset the minutes of meetings
i mismath: Miscellaneous mathematical macros
i missaali: A late medieval OpenType textura font
i mitthesis: A LaTeX template for an MIT thesis
i mkgrkindex: Makeindex working with Greek
i mkgrkindex.universal-darwin: universal-darwin files of mkgrkindex
i mkjobtexmf: Generate a texmf tree for a particular job
i mkjobtexmf.universal-darwin: universal-darwin files of mkjobtexmf
i mkpattern: A utility for making hyphenation patterns
i mkpic: Perl interface to mfpic
i mkpic.universal-darwin: universal-darwin files of mkpic
i mla-paper: Proper MLA formatting
i mlacls: LaTeX class for MLA papers
i mlawriter: Write MLA style documents in Plain TeX
i mleftright: Variants of delimiters that act as maths open/close
i mlist: Logical markup for lists
i mlmodern: A blacker Type 1 version of Computer Modern, with multilingual support
i mltex: The MLTeX system
i mltex.universal-darwin: universal-darwin files of mltex
i mluexercise: Exercises/homework at the Martin Luther University Halle-Wittenberg
i mmap: Include CMap resources in PDF files from pdfTeX
i mnhyphn: Mongolian hyphenation patterns in T2A encoding
i mnotes: Margin annotation for collaborative writing
i mnras: Monthly Notices of the Royal Astronomical Society
i mnsymbol: Mathematical symbol font for Adobe MinionPro
i modeles-factures-belges-assocs: Generate invoices for Belgian non-profit organizations
i moderncv: A modern curriculum vitae class
i modernposter: A modern LaTeX poster theme
i moderntimeline: Timelines for use with moderncv
i modes: A collection of Metafont mode_def's
i modiagram: Drawing molecular orbital diagrams
i modref: Customisation of cross-references in LaTeX
i modroman: Write numbers in lower case roman numerals
i modular: Relative section headings for modular documents
i modulus: A non-destructive modulus and integer quotient operator for TeX
i moloch: Beamer based on Metropolis theme
i mongolian-babel: A language definition file for Mongolian in Babel
i monofill: Alignment of plain text
i montex: Mongolian LaTeX
i montserrat: Montserrat sans serif, otf and pfb, with LaTeX support files
i moodle: Generating Moodle quizzes via LaTeX
i moreenum: More enumeration options
i morefloats: Increase the number of simultaneous LaTeX floats
i morehype: Hypertext tools for use with LaTeX
i moremath: Additional commands for typesetting maths
i moresize: Allows font sizes up to 35.83pt
i moreverb: Extended verbatim
i morewrites: Always room for a new write stream
i morisawa: Enables selection of 5 standard Japanese fonts for pLaTeX + dvips
i movement-arrows: Drawing movement arrows on linguistic example sentences
i movie15: Multimedia inclusion package
i mp-geom2d: Flat geometry with MetaPost
i mp3d: 3D animations
i mparhack: Work around a LaTeX bug in marginpars
i mparrows: MetaPost module with different types of arrow heads
i mpattern: Patterns in MetaPost
i mpchess: Drawing chess boards and positions with MetaPost
i mpcolornames: Extend list of predefined colour names for MetaPost
i mpfonts: Computer Modern Type 3 fonts converted using MetaPost
i mpgraphics: Process and display MetaPost figures inline
i mpkiviat: MetaPost package to draw Kiviat diagrams
i mpman-ru: A Russian translation of the MetaPost manual
i mpostinl: Embed MetaPost figures within LaTeX documents
i mptopdf: mpost to PDF, native MetaPost graphics inclusion
i mptopdf.universal-darwin: universal-darwin files of mptopdf
i mptrees: Probability trees with MetaPost
i msc: Draw MSC diagrams
i msg: A package for LaTeX localisation
i mslapa: Michael Landy's APA citation style
i msu-thesis: Class for Michigan State University Master's and PhD theses
i mtgreek: Use italic and upright greek letters with mathtime
i mucproc: Conference proceedings for the German MuC-conference
i mugsthesis: Thesis class complying with Marquette University Graduate School requirements
i muling: MA Thesis class for the Department of Linguistics, University of Mumbai
i multenum: Multi-column enumerated lists
i multiaudience: Several versions of output from the same source
i multibbl: Multiple bibliographies
i multibib: Multiple bibliographies within one document
i multibibliography: Multiple versions of a bibliography, with different sort orders
i multibibliography.universal-darwin: universal-darwin files of multibibliography
i multicap: Format captions inside multicols
i multicolrule: Decorative rules between columns
i multidef: Quickly define several similar macros
i multido: A loop facility for Generic TeX
i multienv: Multiple environments using a "key=value" syntax
i multiexpand: Variations on the primitive command \expandafter
i multifootnote: Multiple numbers for the same footnote
i multilang: A LaTeX package for maintaining multiple translations of a document
i multiobjective: Symbols for multiobjective optimisation etc
i multiple-choice: LaTeX package for multiple-choice questions
i multirow: Create tabular cells spanning multiple rows
i multitoc: Set table of contents in multiple columns
i munich: An alternative authordate bibliography style
i musical: Typeset (musical) theatre scripts
i musicography: Accessing symbols for music writing with pdfLaTeX
i musikui: Easy creation of "arithmetical restoration" puzzles
i musixguit: Easy notation for guitar music, in MusixTeX
i musixtex: Sophisticated music typesetting
i musixtex-fonts: Fonts used by MusixTeX
i musixtex.universal-darwin: universal-darwin files of musixtex
i musixtnt: A MusiXTeX extension library that enables transformations of the effect of notes commands
i musixtnt.universal-darwin: universal-darwin files of musixtnt
i musuos: Typeset papers for the department of music, Osnabruck
i muthesis: Classes for University of Manchester Dept of Computer Science
i mversion: Keeping track of document versions
i mwcls: Polish-oriented document classes
i mwe: Packages and image files for MWEs
i mweights: Support for multiple-weight font packages
i mxedruli: A pair of fonts for different Georgian alphabets
i mycv: A list-driven CV class, allowing TikZ decorations
i mylatex: Make a format containing a document's preamble
i mylatexformat: Build a format based on the preamble of a LaTeX file
i mynsfc: XeLaTeX template for writing the main body of NSFC proposals
i na-box: Arabic-aware version of pas-cours package
i na-position: Tables of relative positions of curves and asymptotes or tangents in Arabic documents
i nag: Detecting and warning about obsolete LaTeX commands
i naive-ebnf: EBNF in plain text
i nameauth: Name authority mechanism for consistency in body text and index
i namedef: TeX definitions with named parameters
i namedtensor: Macros for named tensor notation
i namespc: Rudimentary C++-like namespaces in LaTeX
i nanicolle: Typesetting herbarium specimen labels
i nanumtype1: Type1 subfonts of Nanum Korean fonts
i nar: BibTeX style for Nucleic Acid Research
i natbib: Flexible bibliography support
i natded: Typeset natural deduction proofs
i nath: Natural mathematics notation
i nature: Prepare papers for the journal Nature
i navigator: PDF features across formats and engines
i navydocs: Support for Technical Reports by US Navy Organizations
i ncclatex: An extended general-purpose class
i ncctools: A collection of general packages for LaTeX
i nchairx: Maths macros from chair X of Wurzburg University
i ncntrsbk: URW 'Base 35' font pack for LaTeX
i nddiss: Notre Dame Dissertation format class
i ndsu-thesis: North Dakota State University disquisition class
i ndsu-thesis-2022: North Dakota State University disquisition class 2022
i needspace: Insert pagebreak if not enough space
i nestquot: Alternate quotes between double and single with nesting
i neuralnetwork: Graph-drawing for neural networks
i nevelok: LaTeX package for automatic definite articles for Hungarian
i newcastle-bst: A BibTeX style to format reference lists in the Harvard at Newcastle style
i newcommand: Generate new LaTeX command definitions
i newcomputermodern: Computer Modern fonts including matching non-latin alphabets
i newenviron: Processing an environment's body
i newfile: User level management of LaTeX input and output
i newfloat: Define new floating environments
i newlfm: Write letters, facsimiles, and memos
i newpax: Experimental package to extract and reinsert PDF annotations
i newpx: Alternative uses of the PX fonts, with improved metrics
i newsletr: Macros for making newsletters with Plain TeX
i newspaper: Typeset newsletters to resemble newspapers
i newtx: Alternative uses of the TX fonts, with improved metrics
i newtxsf: Sans-math fonts for use with newtx
i newtxtt: Enhancement of typewriter fonts from newtx
i newunicodechar: Definitions of the meaning of Unicode characters
i newvbtm: Define your own verbatim-like environment
i newverbs: Define new versions of \verb, including short verb versions
i nextpage: Generalisations of the page advance commands
i nfssext-cfr: Extensions to the LaTeX NFSS
i nicefilelist: Provide \listfiles alignment
i niceframe: Support for fancy frames
i niceframe-type1: Type 1 versions of the fonts recommended in niceframe
i nicematrix: Improve the typesetting of mathematical matrices with PGF
i nicetext: Minimal markup for simple text (Wikipedia style) and documentation
i nidanfloat: Bottom placement option for double float in two column mode (nidan-kumi)
i nih: A class for NIH grant applications
i nihbiosketch: A class for NIH biosketches based on the 2015 updated format
i nimbus15: Support files for Nimbus 2015 Core fonts
i nimsticks: Draws sticks for games of multi-pile Nim
i ninecolors: Select colors with proper WCAG color contrast
i njurepo: Reports for Nanjing University
i njustthesis: Thesis template for the Nanjing University of Science and Technology
i njuthesis: LaTeX thesis template for Nanjing University
i njuvisual: Display logos related to Nanjing University
i nkarta: A "new" version of the karta cartographic fonts
i nl-interval: Represent intervals on the number line
i nlctdoc: Package documentation class
i nmbib: Multiple versions of a bibliography, with different sort orders
i nndraw: Draw neural networks
i nnext: Extension for the gb4e package
i noconflict: Resolve macro name conflict between packages
i nodetree: Visualize node lists in a tree view
i noindentafter: Prevent paragraph indentation after environments or macros
i noitcrul: Improved underlines in mathematics
i nolbreaks: No line breaks in text
i nomencl: Produce lists of symbols as in nomenclature
i nomentbl: Nomenclature typeset in a longtable
i non-decimal-units: Display and manipulate historical non-decimal units
i nonfloat: Non-floating table and figure captions
i nonumonpart: Prevent page numbers on part pages
i nopageno: No page numbers in LaTeX documents
i norasi-c90: TeX support (from CJK) for the norasi font
i normalcolor: Changing \normalcolor
i nostarch: LaTeX class for No Starch Press
i notebeamer: A template for printing presentations on notepaper
i notes: Mark sections of a document
i notes2bib: Integrating notes into the bibliography
i notespages: Filling documents with notes pages and notes areas
i notestex: An all-in-one LaTeX notes package for students
i notex-bst: A BibTeX style that outputs HTML
i noto: Support for Noto fonts
i noto-emoji: Noto Emoji fonts
i notoccite: Prevent trouble from citations in table of contents, etc
i notomath: Math support for Noto fonts
i novel: Class for printing fiction, such as novels
i nowidow: Avoid widows
i nox: Adaptable tables
i nrc: Class for the NRC technical journals
i ntgclass: "European" versions of standard classes
i nth: Generate English ordinal numbers
i ntheorem: Enhanced theorem environment
i ntheorem-vn: Vietnamese translation of documentation of ntheorem
i nuc: Notation for nuclear isotopes
i nucleardata: Provides data about atomic nuclides for documents
i numberedblock: Print a block of code, with unique index number
i numberpt: Counters spelled out in Portuguese
i numbersets: Display number sets with customizable typefaces
i numerica: Numerically evaluate mathematical expressions in LaTeX form
i numerica-plus: Iteration and recurrence relations: finding fixed points, zeros and extrema of functions
i numerica-tables: Create multi-column tables of mathematical functions
i numericplots: Plot numeric data (including Matlab export) using PSTricks
i numname: Convert a number to its English expression
i numnameru: Converts a number to the russian spelled out name
i numprint: Print numbers with separators and exponent if necessary
i numspell: Spelling cardinal and ordinal numbers
i nunito: The Nunito font face with support for LaTeX and pdfLaTeX
i nwafuthesis: A thesis template package for Northwest A&F University, China
i nwejm: Support for the journal "North-Western European Journal of Mathematics"
i nxuthesis: Thesis template for Ningxia University
i oberdiek: A bundle of packages submitted by Heiko Oberdiek
i objectz: Macros for typesetting Object Z
i obnov: Obyknovennaya Novaya fonts
i ocg-p: PDF OCG support in LaTeX
i ocgx: Use OCGs within a PDF document without JavaScript
i ocgx2: Drop-in replacement for 'ocgx' and 'ocg-p'
i ocherokee: LaTeX Support for the Cherokee language
i ocr-b: Fonts for OCR-B
i ocr-b-outline: OCR-B fonts in Type 1 and OpenType
i ocr-latex: LaTeX support for ocr fonts
i octave: Typeset musical pitches with octave designations
i octavo: Typeset books following classical design and layout
i odesandpdes: Optimizing workflow involving odes and pdes
i odsfile: Read OpenDocument Spreadsheet documents as LaTeX tables
i ofs: Macros for managing large font collections
i ogham: Fonts for typesetting Ogham script
i oinuit: LaTeX Support for the Inuktitut Language
i old-arrows: Computer Modern old-style arrows with smaller arrowheads
i oldlatin: Compute Modern-like font with long s
i oldstandard: OldStandard fonts with LaTeX support
i oldstyle: Old style numbers in OT1 encoding
i olsak-misc: Collection of plain TeX macros written by Petr Olsak
i omega: A wide-character-set extension of TeX
i omegaware: A wide-character-set extension of TeX
i omegaware.universal-darwin: universal-darwin files of omegaware
i onedown: Typeset Bridge Diagrams
i onlyamsmath: Inhibit use of non-amsmath mathematics markup when using amsmath
i onrannual: Class for Office of Naval Research Ocean Battlespace Sensing annual report
i opbible: Creating a study Bible with OpTeX
i opcit: Footnote-style bibliographical references
i opencolor: Definitions from the Open Color library
i opensans: The Open Sans font family, and LaTeX support
i oplotsymbl: Some symbols which are not easily available
i opteng: SPIE Optical Engineering and OE Letters manuscript template
i optex: LuaTeX format based on Plain TeX and OPmac
i optex.universal-darwin: universal-darwin files of optex
i optexcount: Python script for counting words in OpTeX documents
i optexcount.universal-darwin: universal-darwin files of optexcount
i optidef: Environments for writing optimization problems
i optional: Facilitate optional printing of parts of a document
i options: Provides convenient key-value options for LaTeX package writers
i orcidlink: Insert hyperlinked ORCiD logo
i ordinalpt: Counters as ordinal numbers in Portuguese
i orientation: Set page orientation with dvips/Ghostscript (ps2pdf)
i orkhun: A font for orkhun script
i oscola: BibLaTeX style for the Oxford Standard for the Citation of Legal Authorities
i osda: Commands for Proceedings of the Workshop on Open-Source Design Automation
i oststud: Templates for the student organization at OST FH, Switzerland
i oswald: The Oswald family of fonts with support for LaTeX and pdfLaTeX
i ot-tableau: Optimality Theory tableaux in LaTeX
i othello: Modification of a Go package to create othello boards
i othelloboard: Typeset Othello (Reversi) diagrams of any size, with annotations
i otibet: support for Tibetan using Omega
i oubraces: Braces over and under a formula
i oup-authoring-template: A general template for journals published by Oxford University Press (OUP)
i outerhbox: Collect horizontal material for contributing to a paragraph
i outilsgeomtikz: Some geometric tools, with TikZ
i outline: List environment for making outlines
i outliner: Change section levels easily
i outlines: Produce "outline" lists
i outlining: Create outlines for scientific documents
i overarrows: Custom extensible arrows over math expressions
i overlays: Incremental slides
i overlock: Overlock sans fonts with LaTeX support
i overpic: Combine LaTeX commands over included graphics
i pacioli: Fonts designed by Fra Luca de Pacioli in 1497
i padauk: A high-quality TrueType font that supports the many diverse languages that use the Myanmar script
i padcount: Pad numbers with arbitrary characters
i pagecolor: Interrogate page color
i pagecont: Page numbering that continues between documents
i pagegrid: Print page grid in background
i pagelayout: Layout graphic rich documents
i pagelayout.universal-darwin: universal-darwin files of pagelayout
i pagella-otf: Using the OpenType fonts TeX Gyre Pagella
i pagenote: Notes at end of document
i pagerange: Flexible and configurable page range typesetting
i pagesel: Select pages of a document for output
i pageslts: Variants of last page labels
i palatino: URW 'Base 35' font pack for LaTeX
i palette: Create palettes for colors and symbols that can be swapped in
i pangram: A LaTeX package for testing fonts
i panneauxroute: Commands to display French road signs (vector graphics)
i paper: Versions of article class, tuned for scholarly publications
i papercdcase: Origami-style folding paper CD case
i papermas: Compute the mass of a printed version of a document
i papertex: Class for newspapers, etc
i papiergurvan: Commands to work with Gurvan Paper
i paracol: Multiple columns with texts "in parallel"
i parades: Tabulators and space between paragraphs in galley approach
i paralist: Enumerate and itemize within paragraphs
i parallel: Typeset parallel texts
i paratype: LaTeX support for free fonts by ParaType
i paresse: Define simple macros for greek letters
i parnotes: Notes after every paragraph (or elsewhere)
i parrun: Typesets (two) streams of text running parallel
i parsa: A XeLaTeX package for theses and dissertations at Iranian Universities
i parselines: Apply a macro to each line of an environment
i parsimatn: Contemporary Persian font for scientific and formal writings
i parsinevis: "Scheherazade New" adapted for Persian typesetting and scientific writings
i parskip: Layout with zero \parindent, non-zero \parskip
i pas-cours: Macros useful in preparing teaching material
i pas-crosswords: Creating crossword grids, using TikZ
i pas-cv: Flexible typesetting of Curricula Vitae
i pas-tableur: Create a spreadsheet layout
i pascaltriangle: Draw beautiful Pascal (Yanghui) triangles
i passivetex: Support package for XML/SGML typesetting
i passopt: Passing options to packages or classes
i patch: Patch loaded packages, etc.
i patchcmd: Change the definition of an existing command
i patgen: Generate hyphenation patterns
i patgen.universal-darwin: universal-darwin files of patgen
i patgen2-tutorial: A tutorial on the use of Patgen 2
i path: Typeset paths, making them breakable
i pauldoc: German LaTeX package documentation
i pawpict: Using graphics from PAW
i pax: Extract and reinsert PDF annotations with pdfTeX
i pax.universal-darwin: universal-darwin files of pax
i pb-diagram: A commutative diagram package using LAMSTeX or Xy-pic fonts
i pbalance: Balance last page in two-column mode
i pbibtex-base: Bibliography styles and miscellaneous files for pBibTeX
i pbibtex-manual: Documentation files for (u)pBibTeX
i pbox: A variable-width \parbox command
i pbsheet: Problem sheet class
i pdf-trans: A set of macros for various transformations of TeX boxes
i pdf14: Restore PDF 1.4 to a TeX live 2010 format
i pdfannotations: Annotate PDF slides
i pdfarticle: Class for pdf publications
i pdfbook2: Create booklets from PDF files
i pdfbook2.universal-darwin: universal-darwin files of pdfbook2
i pdfcol: Macros for maintaining colour stacks under pdfTeX
i pdfcolfoot: Separate color stack for footnotes with pdfTeX
i pdfcolmk: Improved colour support under pdfTeX (legacy stub)
i pdfcomment: A user-friendly interface to pdf annotations
i pdfcprot: Activating and setting of character protruding using pdfLaTeX
i pdfcrop: Crop PDF graphics
i pdfcrop.universal-darwin: universal-darwin files of pdfcrop
i pdfescape: Implements pdfTeX's escape features using TeX or e-TeX
i pdfextra: Extra PDF features for (Op)TeX
i pdfjam: Shell scripts interfacing to pdfpages
i pdfjam.universal-darwin: universal-darwin files of pdfjam
i pdflatexpicscale: Support software for downscaling graphics to be included by pdfLaTeX
i pdflatexpicscale.universal-darwin: universal-darwin files of pdflatexpicscale
i pdflscape: Make landscape pages display as landscape
i pdfmanagement-testphase: LaTeX PDF management testphase bundle
i pdfmarginpar: Generate marginpar-equivalent PDF annotations
i pdfmsym: PDF Math Symbols -- various drawn mathematical symbols
i pdfoverlay: A LaTeX style for overlaying text on a PDF
i pdfpagediff: Find difference between two PDF's
i pdfpages: Include PDF documents in LaTeX
i pdfpc: Define data for the pdfpc presentation viewer
i pdfpc-movie: Pdfpc viewer-compatible hyperlinks to movies
i pdfprivacy: A LaTeX package to remove or suppress pdf meta-data
i pdfrender: Control rendering parameters
i pdfreview: Annotate PDF files with margin notes
i pdfscreen: Support screen-based document design
i pdfslide: Presentation slides using pdfTeX
i pdfsync: Provide links between source and PDF
i pdftex: A TeX extension for direct creation of PDF
i pdftex-quiet: A bash wrapper for pdfTeX limiting its output to relevant errors
i pdftex-quiet.universal-darwin: universal-darwin files of pdftex-quiet
i pdftex.universal-darwin: universal-darwin files of pdftex
i pdftexcmds: LuaTeX support for pdfTeX utility functions
i pdftosrc: Extract source file or stream from PDF file
i pdftosrc.universal-darwin: universal-darwin files of pdftosrc
i pdftricks: Support for PSTricks in pdfTeX
i pdftricks2: Use PSTricks in pdfTeX
i pdfwin: customizable windows for screen viewing of TeX documents
i pdfx: PDF/X and PDF/A support for pdfTeX, LuaTeX and XeTeX
i pdfxup: Create n-up PDF pages with minimal margins
i pdfxup.universal-darwin: universal-darwin files of pdfxup
i pecha: Print Tibetan text in the classic pecha layout style
i pedigree-perl: Generate TeX pedigree files from CSV files
i pedigree-perl.universal-darwin: universal-darwin files of pedigree-perl
i penlight: Penlight Lua libraries made available to LuaLaTeX users
i penlightplus: Additions to the Penlight Lua libraries
i perception: BibTeX style for the journal Perception
i perfectcut: Nested delimiters that consistently grow regardless of the contents
i perltex: Define LaTeX macros in terms of Perl code
i perltex.universal-darwin: universal-darwin files of perltex
i permute: Support for symmetric groups
i persian-bib: Persian translations of classic BibTeX styles
i petiteannonce: A class for small advertisements
i petri-nets: A set TeX/LaTeX packages for drawing Petri nets
i petri-nets.universal-darwin: universal-darwin files of petri-nets
i pfarrei: LaTeX support of pastors' and priests' work
i pfarrei.universal-darwin: universal-darwin files of pfarrei
i pfdicons: Draw process flow diagrams in chemical engineering
i pgf: Create PostScript and PDF graphics in TeX
i pgf-blur: PGF/TikZ package for "blurred" shadows
i pgf-interference: Drawing interference patterns with PGF/TikZ
i pgf-periodictable: Create custom periodic tables of elements
i pgf-pie: Draw pie charts, using PGF
i pgf-soroban: Create images of the soroban using TikZ/PGF
i pgf-spectra: Draw continuous or discrete spectra using PGF/TikZ
i pgf-umlcd: Some LaTeX macros for UML Class Diagrams
i pgf-umlsd: Draw UML Sequence Diagrams
i pgfgantt: Draw Gantt charts with TikZ
i pgfkeysearch: This package offers a way to find keys in a given path 'recursively', unlike pgfkeysvalueof
i pgfkeyx: Extended and more robust version of pgfkeys
i pgfmath-xfp: Define pgfmath functions using xfp
i pgfmolbio: Draw graphs typically found in molecular biology texts
i pgfmorepages: Assemble multiple logical pages onto a physical page
i pgfopts: LaTeX package options with pgfkeys
i pgfornament: Drawing of Vectorian ornaments with PGF/TikZ
i pgfornament-han: pgfornament library for Chinese traditional motifs and patterns
i pgfplots: Create normal/logarithmic plots in two and three dimensions
i pgfplotsthemebeamer: Use colours from the current beamer theme in pgfplots
i phaistos: Disk of Phaistos font
i phfcc: Convenient inline commenting in collaborative documents
i phfextendedabstract: Typeset extended abstracts for conferences, such as often encountered in quantum information theory
i phffullpagefigure: Figures which fill up a whole page
i phfnote: Basic formatting for short documents
i phfparen: Parenthetic math expressions made simpler and less redundant
i phfqit: Macros for typesetting Quantum Information Theory
i phfquotetext: Quote verbatim text without white space formatting
i phfsvnwatermark: Watermarks with version control information from SVN
i phfthm: Goodies for theorems and proofs
i philex: Cross references for named and numbered environments
i philokalia: A font to typeset the Philokalia Books
i philosophersimprint: Typesetting articles for "Philosophers' Imprint"
i phonenumbers: Typesetting telephone numbers with LaTeX
i phonetic: Metafont Phonetic fonts, based on Computer Modern
i phonrule: Typeset linear phonological rules
i photo: A float environment for photographs
i photobook: A document class for typesetting photo books
i physconst: Macros for commonly used physical constants
i physics: Macros supporting the Mathematics of Physics
i physics2: Macros for typesetting maths faster and more simply
i physunits: Macros for commonly used physical units
i piano: Typeset a basic 2-octave piano diagram
i picinpar: Insert pictures into paragraphs
i pict2e: New implementation of picture commands
i pictex: Picture drawing macros for TeX and LaTeX
i pictex2: Adds relative coordinates and improves the \plot command
i pictexsum: A summary of PicTeX commands
i pictochrono: Insert "chronometer pictograms" with a duration
i picture: Dimens for picture macros
i piechartmp: Draw pie-charts using MetaPost
i piff: Macro tools by Mike Piff
i pigpen: A font for the pigpen (or masonic) cipher
i pinlabel: A TeX labelling package
i pinoutikz: Draw chip pinouts with TikZ
i pitex: Documentation macros
i piton: Typeset informatic listings with LPEG of LuaLaTeX
i pittetd: Electronic Theses and Dissertations at Pitt
i pixelart: Draw pixel-art pictures
i pixelarttikz: Work with PixelArts, with TikZ
i pkfix: Replace pk fonts in PostScript with Type 1 fonts
i pkfix-helper: Make PostScript files accessible to pkfix
i pkfix-helper.universal-darwin: universal-darwin files of pkfix-helper
i pkfix.universal-darwin: universal-darwin files of pkfix
i pkgloader: Manage the options and loading order of other packages
i pkuthss: LaTeX template for dissertations in Peking University
i pl: Polish extension of Computer Modern fonts
i placeat: Absolute content positioning
i placeins: Control float placement
i placeins-plain: Insertions that keep their place
i plain: The Plain TeX format
i plain-doc: A list of plain.tex cs names
i plainpkg: A minimal method for making generic packages
i plainyr: Plain bibliography style, sorted by year first
i plantslabels: Write labels for plants
i plantuml: Support for rendering UML diagrams using PlantUML
i plari: Typesetting stageplay scripts
i plates: Arrange for "plates" sections of documents
i platex: pLaTeX2e and miscellaneous macros for pTeX
i platex-tools: pLaTeX standard tools bundle
i platex.universal-darwin: universal-darwin files of platex
i platexcheat: A LaTeX cheat sheet, in Japanese
i plautopatch: Automated patches for pLaTeX/upLaTeX
i play: Typeset drama using LaTeX
i playcards: A simple template for drawing playcards
i playfair: Playfair Display fonts with LaTeX support
i plex: Support for IBM Plex fonts
i plex-otf: Support for the OpenType font IBM Plex
i plimsoll: Fonts with the Plimsoll symbol and LaTeX support
i plipsum: 'Lorem ipsum' for Plain TeX developers
i plnfss: Font selection for Plain TeX
i plstmary: St. Mary's Road font support for plain TeX
i plweb: Literate Programming for Prolog with LaTeX
i pm-isomath: Poor man ISO math for pdfLaTeX users
i pmboxdraw: Poor man's box drawing characters
i pmdraw: Draw elements of the diagram monoids
i pmgraph: "Poor man's" graphics
i pmhanguljamo: Poor man's Hangul Jamo input method
i pmx: Preprocessor for MusiXTeX
i pmx.universal-darwin: universal-darwin files of pmx
i pmxchords: Produce chord information to go with pmx output
i pmxchords.universal-darwin: universal-darwin files of pmxchords
i pnas2009: BibTeX style for PNAS (newer version)
i poemscol: Typesetting Critical Editions of Poetry
i poetry: Facilities for typesetting poetry and poetical structure
i poetrytex: Typeset anthologies of poetry
i poiretone: PoiretOne family of fonts with LaTeX support
i polexpr: A parser for polynomial expressions
i polski: Typeset Polish documents with LaTeX and Polish fonts
i poltawski: Antykwa Poltawskiego Family of Fonts
i polyglossia: An alternative to babel for XeLaTeX and LuaLaTeX
i polyhedra: A TikZ package for drawing polyhedra
i polynom: Macros for manipulating polynomials
i polynomial: Typeset (univariate) polynomials
i polyomino: Polyominoes using TikZ and LaTeX3
i polytable: Tabular-like environments with named columns
i poormanlog: Logarithms and powers with (almost) 9 digits
i postage: Stamp letters with >>Deutsche Post<<'s service >>Internetmarke<<
i postcards: Facilitates mass-mailing of postcards (junkmail)
i poster-mac: Make posters and banners with TeX
i postit: A LaTeX package for displaying Post-it notes
i postnotes: Endnotes for LaTeX
i powerdot: A presentation class
i powerdot-fuberlin: Powerdot, using the style of FU Berlin
i powerdot-tuliplab: A style package for Powerdot to provide the design of TULIP Lab
i ppmcheckpdf: Convert PDF to PNG and compare PNG files after l3build
i ppr-prv: Prosper preview
i ppt-slides: Good-looking slide decks a la PowerPoint (PPT)
i pracjourn: Typeset articles for PracTeX
i practicalreports: Some macros for writing practical reports
i precattl: Prepare special catcodes from token list
i prelim2e: Allows the marking of preliminary versions of a document
i preprint: A bundle of packages provided "as is"
i prerex: Interactive editor and macro support for prerequisite charts
i present: Presentations with Plain TeX
i pressrelease: A class for typesetting press releases
i prettyref: Make label references "self-identify"
i prettytok: Pretty-print token lists
i preview: Extract bits of a LaTeX source for output
i prftree: Macros for building proof trees
i principia: Notations for typesetting the "Principia Mathematica"
i printlen: Print lengths using specified units
i proba: Shortcuts commands to symbols used in probability texts
i probsoln: Generate problem sheets and their solution sheets
i prociagssymp: Macros for IAG symposium papers
i prodint: A font that provides the product integral symbol
i productbox: Typeset a three-dimensional product box
i profcollege: A LaTeX package for French maths teachers in college
i proflabo: Draw laboratory equipment
i proflycee: A LaTeX package for French maths teachers in high school
i profmaquette: Use exercises in different types of documents
i profsio: Commands (with TikZ) to work with French "BTS SIO" maths themes
i program: Typesetting programs and algorithms
i progress: Creates an overview of a document's state
i progressbar: Visualize shares of total amounts in the form of a (progress-)bar
i projlib: A collection of facilitative tools
i proof-at-the-end: A package to move proofs to appendix
i proofread: Commands for inserting annotations
i prooftrees: Forest-based proof trees (symbolic logic)
i properties: Load properties from a file
i proposal: A set of LaTeX classes for preparing proposals for collaborative projects
i prosper: LaTeX class for high quality slides
i protex: Literate programming package
i protocol: A class for minutes of meetings
i prtec: A template for PRTEC conference papers
i przechlewski-book: Examples from Przechlewski's LaTeX book
i ps2eps: Produce Encapsulated PostScript from PostScript
i ps2eps.universal-darwin: universal-darwin files of ps2eps
i ps2pk: Generate a PK font from an Adobe Type 1 font
i ps2pk.universal-darwin: universal-darwin files of ps2pk
i psbao: Draw Bao diagrams
i pseudo: Straightforward pseudocode
i pseudocode: LaTeX environment for specifying algorithms in a natural way
i psfrag: Replace strings in encapsulated PostScript figures
i psfrag-italian: PSfrag documentation in Italian
i psfragx: A psfrag eXtension
i psgo: Typeset go diagrams with PSTricks
i psizzl: A TeX format for physics papers
i pslatex: Use PostScript fonts by default
i psnfss: Font support for common PostScript fonts
i pspicture: PostScript picture support
i pst-2dplot: A PSTricks package for drawing 2D curves
i pst-3d: A PSTricks package for tilting and other pseudo-3D tricks
i pst-3dplot: Draw 3D objects in parallel projection, using PSTricks
i pst-abspos: Put objects at an absolute position
i pst-am: Simulation of modulation and demodulation
i pst-antiprism: A PSTricks related package which draws an antiprism
i pst-arrow: Special arrows for PSTricks
i pst-asr: Typeset autosegmental representations for linguists
i pst-bar: Produces bar charts using PSTricks
i pst-barcode: Print barcodes using PostScript
i pst-bezier: Draw Bezier curves
i pst-blur: PSTricks package for "blurred" shadows
i pst-bspline: Draw cubic Bspline curves and interpolations
i pst-calculate: Support for floating point operations at LaTeX level
i pst-calendar: Plot calendars in "fancy" ways
i pst-cie: CIE color space
i pst-circ: PSTricks package for drawing electric circuits
i pst-coil: A PSTricks package for coils, etc
i pst-contourplot: Draw implicit functions using the "marching squares" algorithm
i pst-cox: Drawing regular complex polytopes with PSTricks
i pst-dart: Plotting dart boards
i pst-dbicons: Support for drawing ER diagrams
i pst-diffraction: Print diffraction patterns from various apertures
i pst-electricfield: Draw electric field and equipotential lines with PSTricks
i pst-eps: Create EPS files from PSTricks figures
i pst-eucl: Euclidian geometry with PSTricks
i pst-eucl-translation-bg: Bulgarian translation of the pst-eucl documentation
i pst-exa: Typeset PSTricks examples, with code
i pst-feyn: Draw graphical elements for Feynman diagrams
i pst-fill: Fill or tile areas with PSTricks
i pst-fit: Macros for curve fitting
i pst-flags: Draw flags of countries using PSTricks
i pst-fr3d: Draw 3-dimensional framed boxes using PSTricks
i pst-fractal: Draw fractal sets using PSTricks
i pst-fun: Draw "funny" objects with PSTricks
i pst-func: PSTricks package for plotting mathematical functions
i pst-gantt: Draw GANTT charts with PSTricks
i pst-geo: Geographical Projections
i pst-geometrictools: A PSTricks package to draw geometric tools
i pst-gr3d: Three dimensional grids with PSTricks
i pst-grad: Filling with colour gradients, using PSTricks
i pst-graphicx: A PSTricks-compatible graphicx for use with Plain TeX
i pst-hsb: Curves with continuous colours
i pst-infixplot: Using PSTricks plotting capacities with infix expressions rather than RPN
i pst-intersect: Compute intersections of arbitrary curves
i pst-jtree: Typeset complex trees for linguists
i pst-knot: PSTricks package for displaying knots
i pst-labo: Draw objects for Chemistry laboratories
i pst-layout: Page layout macros based on PSTricks packages
i pst-lens: Lenses with PSTricks
i pst-light3d: Three dimensional lighting effects (PSTricks)
i pst-lsystem: Create images based on a L-system
i pst-magneticfield: Plotting a magnetic field with PSTricks
i pst-marble: A PSTricks package to draw marble-like patterns
i pst-math: Enhancement of PostScript math operators to use with PSTricks
i pst-mirror: Images on a spherical mirror
i pst-moire: A PSTricks package to draw moire patterns
i pst-node: Nodes and node connections in PSTricks
i pst-ob3d: Three dimensional objects using PSTricks
i pst-ode: Solving initial value problems for sets of Ordinary Differential Equations
i pst-optexp: Drawing optical experimental setups
i pst-optic: Drawing optics diagrams
i pst-osci: Oscgons with PSTricks
i pst-ovl: Create and manage graphical overlays
i pst-pad: Draw simple attachment systems with PSTricks
i pst-pdf: Make PDF versions of graphics by processing between runs
i pst-pdf.universal-darwin: universal-darwin files of pst-pdf
i pst-pdgr: Draw medical pedigrees using PSTricks
i pst-perspective: Draw perspective views using PSTricks
i pst-platon: Platonic solids in PSTricks
i pst-plot: Plot data using PSTricks
i pst-poker: Drawing poker cards
i pst-poly: Polygons with PSTricks
i pst-pulley: Plot pulleys, using PSTricks
i pst-qtree: Simple syntax for trees
i pst-rputover: Place text over objects without obscuring background colors
i pst-rubans: Draw three-dimensional ribbons
i pst-shell: Plotting sea shells
i pst-sigsys: Support of signal processing-related disciplines
i pst-slpe: Sophisticated colour gradients
i pst-solarsystem: Plot the solar system for a specific date
i pst-solides3d: Draw perspective views of 3D solids
i pst-soroban: Draw a Soroban using PSTricks
i pst-spectra: Draw continuum, emission and absorption spectra with PSTricks
i pst-spinner: Drawing a fidget spinner
i pst-stru: Civil engineering diagrams, using PSTricks
i pst-support: Assorted support files for use with PSTricks
i pst-text: Text and character manipulation in PSTricks
i pst-thick: Drawing very thick lines and curves
i pst-tools: PSTricks support functions
i pst-tree: Trees, using PSTricks
i pst-turtle: Commands for "turtle operations"
i pst-tvz: Draw trees with more than one root node, using PSTricks
i pst-uml: UML diagrams with PSTricks
i pst-vectorian: Printing ornaments
i pst-vehicle: A PSTricks package for rolling vehicles on graphs of mathematical functions
i pst-venn: A PSTricks package for drawing Venn sets
i pst-vowel: Enable arrows showing diphthongs on vowel charts
i pst2pdf: A script to compile PSTricks documents via pdfTeX
i pst2pdf.universal-darwin: universal-darwin files of pst2pdf
i pstool: Support for psfrag within pdfLaTeX
i pstricks: PostScript macros for TeX
i pstricks-add: A collection of add-ons and bugfixes for PSTricks
i pstricks_calcnotes: Use of PSTricks in calculus lecture notes
i pstring: Typeset sequences with justification pointers
i psutils: PostScript utilities
i psutils.universal-darwin: universal-darwin files of psutils
i ptex: A TeX system for publishing in Japanese
i ptex-base: Plain TeX format for pTeX and e-pTeX
i ptex-fontmaps: Font maps and configuration tools for Japanese/Chinese/Korean fonts with (u)ptex
i ptex-fontmaps.universal-darwin: universal-darwin files of ptex-fontmaps
i ptex-fonts: Fonts for use with pTeX
i ptex-manual: Japanese pTeX manual
i ptex.universal-darwin: universal-darwin files of ptex
i ptex2pdf: Convert Japanese TeX documents to PDF
i ptex2pdf.universal-darwin: universal-darwin files of ptex2pdf
i ptext: A 'lipsum' for Persian
i ptlatexcommands: LaTeX to commands in Portuguese
i ptolemaicastronomy: Diagrams of sphere models for variably strict conditionals (Lewis counterfactuals)
i ptptex: Macros for 'Progress of Theoretical Physics'
i punk: Donald Knuth's punk font
i punk-latex: LaTeX support for punk fonts
i punknova: OpenType version of Knuth's Punk font
i purifyeps: Make EPS work with both LaTeX/dvips and pdfLaTeX
i purifyeps.universal-darwin: universal-darwin files of purifyeps
i puyotikz: Quickly typeset board states of Puyo Puyo games
i pwebmac: Consolidated WEB macros for DVI and PDF output
i pxbase: Tools for use with (u)pLaTeX
i pxchfon: Japanese font setup for pLaTeX and upLaTeX
i pxcjkcat: LaTeX interface for the CJK category codes of upTeX
i pxfonts: Palatino-like fonts in support of mathematics
i pxgreeks: Shape selection for PX fonts Greek letters
i pxjahyper: Hyperref support for pLaTeX
i pxjodel: Help change metrics of fonts from japanese-otf
i pxpgfmark: e-pTeX driver for PGF inter-picture connections
i pxpic: Draw pixel pictures
i pxrubrica: Ruby annotations according to JIS X 4051
i pxtatescale: Patch to graphics driver for scaling in vertical direction of pTeX
i pxtxalfa: Virtual maths alphabets based on pxfonts and txfonts
i pxufont: Emulate non-Unicode Japanese fonts using Unicode fonts
i pygmentex: Use Pygments to format code listings in documents
i pygmentex.universal-darwin: universal-darwin files of pygmentex
i pyluatex: Execute Python code on the fly in your LaTeX documents
i pynotebook: pynotebook presents (raw, Markdown or Python) codes (and execution with LuaLaTeX) as in a Jupyter Notebook
i python: Embed Python code in LaTeX
i pythonhighlight: Highlighting of Python code, based on the listings package
i pythonimmediate: Library to run Python code
i pythontex: Run Python from within a document, typesetting the results
i pythontex.universal-darwin: universal-darwin files of pythontex
i q-and-a: Typesetting Q&A-style conversation made easier
i qcircuit: Macros to generate quantum ciruits
i qcm: A LaTeX2e class for making multiple choice questionnaires
i qobitree: LaTeX macros for typesetting trees
i qpxqtx: Polish macros and fonts supporting Pagella/pxfonts and Termes/txfonts
i qrbill: Create QR bills using LaTeX
i qrcode: Generate QR codes in LaTeX
i qsharp: Syntax highlighting for the Q# language
i qstest: Bundle for unit tests and pattern matching
i qsymbols: Maths symbol abbreviations
i qtree: Draw tree structures
i qualitype: The QualiType font collection
i quantikz: Draw quantum circuit diagrams
i quantumarticle: Document class for submissions to the Quantum journal
i quattrocento: Quattrocento and Quattrocento Sans fonts with LaTeX support
i quickreaction: A simple and fast way to typeset chemical reactions
i quicktype: LaTeX package for quick typesetting
i quiver: Draw commutative diagrams exported from https://q.uiver.app
i quiz2socrative: Prepare questions for socrative quizzes
i quizztex: Create quizzes like in TV shows
i quotchap: Decorative chapter headings
i quoting: Consolidated environment for displayed text
i quotmark: Consistent quote marks
i quran: An easy way to typeset any part of The Holy Quran
i quran-bn: Bengali translations to the quran package
i quran-de: German translations to the quran package
i quran-en: English translation extension to the quran package
i quran-es: Spanish Translations for the quran package
i quran-id: Indonesian translation extension to the quran package
i quran-ur: Urdu translations to the quran package
i qyxf-book: Book Template for Qian Yuan Xue Fu
i r_und_s: Chemical hazard codes
i ragged2e: Alternative versions of "ragged"-type commands
i raleway: Use Raleway with TeX(-alike) systems
i ran_toks: Randomise token strings
i randbild: Marginal pictures
i randexam: Make an exam paper and its randomized variants
i randintlist: Creating random integer number lists , with repeating and sorting options
i random: Generating "random" numbers in TeX
i randomlist: Deal with database, loop, and random in order to build personalized exercises
i randomwalk: Random walks using TikZ
i randtext: Randomise the order of characters in strings
i rank-2-roots: Draw (mathematical) rank 2 root systems
i rbt-mathnotes: Rebecca Turner's personal macros and styles for typesetting mathematics notes
i rccol: Decimal-centered optionally rounded numbers in tabular
i rcs: Use RCS (revision control system) tags in LaTeX documents
i rcs-multi: Typeset RCS version control in multiple-file documents
i rcsinfo: Support for the revision control system
i readablecv: A highly readable and good looking CV and letter class
i readarray: Read, store and recall array-formatted data
i realboxes: Variants of common box-commands that read their content as real box and not as macro argument
i realhats: Put real hats on symbols instead of ^
i realscripts: Access OpenType subscript and superscript glyphs
i realtranspose: The "real" way to transpose a Matrix
i rec-thy: Commands to typeset recursion theory papers
i recipe: A LaTeX class to typeset recipes
i recipebook: Typeset 5.5" x 8" recipes for browsing or printing
i recipecard: Typeset recipes in note-card-sized boxes
i recorder-fingering: Package to display recorder fingering diagrams
i rectopma: Recycle top matter
i recycle: A font providing the "recyclable" logo
i refcheck: Check references (in figures, table, equations, etc)
i refcount: Counter operations with label references
i refenums: Define named items and provide back-references with that name
i reflectgraphics: Techniques for reflecting graphics
i refman: Format technical reference manuals
i refstyle: Advanced formatting of cross references
i regcount: Display the allocation status of the TeX registers
i regexpatch: High level patching of commands
i register: Typeset programmable elements in digital hardware (registers)
i regstats: Information about register use
i regulatory: Flexible drafting of legal documents, especially in Dutch
i reledmac: Typeset scholarly editions
i relenc: A "relaxed" font encoding
i relsize: Set the font size relative to the current font size
i reotex: Draw Reo Channels and Circuits
i repeatindex: Repeat items in an index after a page or column break
i repere: MetaPost macros for secondary school mathematics teachers
i repltext: Control how text gets copied from a PDF file
i reptheorem: Repetition of theorem environments
i rerunfilecheck: Checksum based rerun checks on auxiliary files
i rescansync: Re-scan tokens with synctex information
i resmes: Measure restriction symbol in LaTeX
i resolsysteme: Work on linear systems using xint or pyluatex
i resphilosophica: Typeset articles for the journal Res Philosophica
i responsive: Responsive design methods for LaTeX
i rest-api: Describing a rest api
i resumecls: Typeset a resume both in English and Chinese
i resumemac: Plain TeX macros for resumes
i returntogrid: Semi-automatic grid typesetting
i reverxii: Playing Reversi in TeX
i revquantum: Hacks to make writing quantum papers for revtex4-1 less painful
i revtex: Styles for various Physics Journals
i revtex4: Styles for various Physics Journals (old version)
i revtex4-1: Styles for various Physics Journals
i rgltxdoc: Common code for documentation of the author's packages
i ribbonproofs: Drawing ribbon proofs
i rigidnotation: Typeset vectors and matrices following the RIGID notation
i rit-fonts: Malayalam fonts by Rachana Institute of Typography (RIT)
i rjlparshap: Support for use of \parshape in LaTeX
i rlepsf: Rewrite labels in EPS graphics
i rmathbr: Repeating of math operator at the broken line and the new line in inline equations
i rmpage: A package to help change page layout parameters in LaTeX
i robotarm: TikZ powered LaTeX package to draw parameterized 2D robot arms
i roboto: Support for the Roboto family of fonts
i robust-externalize: Cache anything (TikZ, python, ...) in a robust, efficient and pure way
i robustcommand: Declare robust command, with \newcommand checks
i robustindex: Create index with pagerefs
i roex: Metafont-PostScript conversions
i rojud: A font with the images of the counties of Romania
i romanbar: Write roman number with "bars"
i romanbarpagenumber: Typesetting roman page numbers
i romandeadf: Romande ADF fonts and LaTeX support
i romanneg: Roman page numbers negative
i romannum: Generate roman numerals instead of arabic digits
i rorlink: Create ROR symbols which links to the given ROR-IDs
i rosario: Using the free Rosario fonts with LaTeX
i rotfloat: Rotate floats
i rotpages: Typeset sets of pages upside-down and backwards
i rouequestions: Draw a "question wheel" (roue de questions)
i roundbox: Round boxes in LaTeX
i roundrect: MetaPost macros for highly configurable rounded rectangles (optionally with text)
i rpgicons: Icons for tabletop role-playing games
i rrgtrees: Linguistic tree diagrams for Role and Reference Grammar (RRG) with LaTeX
i rsc: BibTeX style for use with RSC journals
i rsfs: Ralph Smith's Formal Script font
i rsfso: A mathematical calligraphic font based on rsfs
i rterface: Access to R analysis from within a document
i rtkinenc: Input encoding with fallback procedures
i rtklage: A package for German lawyers
i rub-kunstgeschichte: A class for the art history institute at Ruhr University Bochum
i rubik: Document Rubik cube configurations and rotation sequences
i rubik.universal-darwin: universal-darwin files of rubik
i ruhyphen: Russian hyphenation
i ruler: A typographic ruler for TeX
i rulerbox: Draw rulers around a box
i rulercompass: A TikZ library for straight-edge and compass diagrams
i runcode: Execute foreign source code and embed the result in the pdf file
i runtexshebang: A Lua script running LaTeX document files with TeX-style shebang
i runtexshebang.universal-darwin: universal-darwin files of runtexshebang
i ruscap: A Metafont for rustic capitals
i russ: LaTeX in Russian, without babel
i rutitlepage: Radboud University Titlepage Package
i rviewport: Relative Viewport for Graphics Inclusion
i rvwrite: Increase the number of available output streams in LaTeX
i ryersonsgsthesis: Ryerson School of Graduate Studies thesis template
i ryethesis: Class for Ryerson Unversity Graduate School requirements
i sa-tikz: TikZ library to draw switching architectures
i sacsymb: "Sacred Symbols" prepared with TikZ
i sageep: Format papers for the annual meeting of EEGS
i sanitize-umlaut: Sanitize umlauts for MakeIndex and pdfLaTeX
i sankey: Draw Sankey diagrams with TikZ
i sanskrit: Sanskrit support
i sanskrit-t1: Type 1 version of 'skt' fonts for Sanskrit
i sansmath: Maths in a sans font
i sansmathaccent: Correct placement of accents in sans-serif maths
i sansmathfonts: Extended Computer Modern sans serif fonts
i sapthesis: Typeset theses for Sapienza-University, Rome
i sasnrdisplay: Typeset SAS or R code or output
i sauerj: A bundle of utilities by Jonathan Sauer
i sauter: Wide range of design sizes for CM fonts
i sauterfonts: Use Sauter's fonts in LaTeX
i saveenv: Save environment content verbatim
i savefnmark: Save name of the footnote mark for reuse
i savesym: Redefine symbols where names conflict
i savetrees: Optimise the use of each page of a LaTeX document
i scale: Scale document by sqrt(2) or magstep(2)
i scalebar: Create scalebars for maps, diagrams or photos
i scalerel: Constrained scaling and stretching of objects
i scanpages: Support importing and embellishing scanned documents
i schedule: Weekly schedules
i schemabloc: Draw block diagrams, using TikZ
i schemata: Print topical diagrams
i scheme-basic: basic scheme (plain and latex)
i scheme-bookpub: book publishing scheme (core LaTeX and add-ons)
i scheme-context: ConTeXt scheme
i scheme-full: full scheme (everything)
i scheme-gust: GUST TeX Live scheme
i scheme-infraonly: infrastructure-only scheme (no TeX at all)
i scheme-medium: medium scheme (small + more packages and languages)
i scheme-minimal: minimal scheme (plain only)
i scheme-small: small scheme (basic + xetex, metapost, a few languages)
i scheme-tetex: teTeX scheme (more than medium, but nowhere near full)
i schola-otf: Using the OpenType fonts TeX Gyre schola
i scholax: Extension of TeXGyreSchola (New Century Schoolbook) with math support
i schooldocs: Various layout styles for school documents
i schule: Support for teachers at German schools
i schulmathematik: Commands and document classes for German-speaking teachers of mathematics and physics
i schulschriften: German "school scripts" from Suetterlin to the present day
i schwalbe-chess: Typeset the German chess magazine "Die Schwalbe"
i scientific-thesis-cover: Provides cover page and affirmation at the end of a thesis
i scikgtex: Mark research contributions in scientific documents and embed them in PDF metadata
i sciposter: Make posters of ISO A3 size and larger
i sclang-prettifier: Prettyprinting SuperCollider source code
i scontents: Stores LaTeX contents in memory or files
i scrabble: Commands for Scrabble boards
i scrambledenvs: Create and print scrambled environments
i scratch: Draw programs like "scratch"
i scratch3: Draw programs like "scratch"
i scratchx: Include Scratch programs in LaTeX documents
i screenplay: A class file to typeset screenplays
i screenplay-pkg: Package version of the screenplay document class
i scrhack: Compatibility package to emulate the former KOMA-Script package scrhack
i scripture: A LaTeX style for typesetting Bible quotations
i scrjrnl: Typeset diaries or journals
i scrlayer-fancyhdr: Combining package fancyhdr with KOMA-Script's scrlayer
i scrlttr2copy: A letter class option file for the automatic creation of copies
i scrwfile: Use LaTeX .aux file in place of \newrite files
i scsnowman: Snowman variants using TikZ
i sdaps: LaTeX support files for SDAPS
i sdrt: Macros for Segmented Discourse Representation Theory
i sduthesis: Thesis Template of Shandong University
i se2thesis: A Thesis Class for the Chair of Software Engineering II at the University of Passau, Germany
i secdot: Section numbers with trailing dots
i secnum: A macro to format section numbering intuitively
i section: Modifying section commands in LaTeX
i sectionbox: Create fancy boxed ((sub)sub)sections
i sectionbreak: LaTeX support for section breaks
i sectsty: Control sectional headers
i seealso: Improve the performance of \see macros with makeindex
i seetexk: Utilities for manipulating DVI files
i seetexk.universal-darwin: universal-darwin files of seetexk
i selectp: Select pages to be output
i selinput: Semi-automatic detection of input encoding
i selnolig: Selectively disable typographic ligatures
i semantex: Semantic, keyval-based mathematics
i semantic: Help for writing programming language semantics
i semantic-markup: Meaningful semantic markup in the spirit of the Text Encoding Initiative
i semaphor: Semaphore alphabet font
i semesterplanner: Create beautiful semester timetables and more
i semesterplannerlua: Draw timetables and other organizational matters useful for planning a semester
i seminar: Make overhead slides
i semioneside: Put only special contents on left-hand pages in two sided layout
i semproc: Seminar proceedings
i semtex: Deals with stripped SemanTeX documents
i sepfootnotes: Support footnotes and endnotes from separate files
i sepnum: Print numbers in a "friendly" format
i seqsplit: Split long sequences of characters in a neutral way
i serbian-apostrophe: Commands for Serbian words with apostrophes
i serbian-date-lat: Updated date typesetting for Serbian
i serbian-def-cyr: Serbian cyrillic localization
i serbian-lig: Control ligatures in Serbian
i sesamanuel: Class and package for sesamath books or paper
i sesstime: Session and timing information in lecture notes
i setdeck: Typeset cards for Set
i setspace: Set space between lines
i setspaceenhanced: An enhancement of the setspace package
i seu-ml-assign: Southeast University Machine Learning Assignment template
i seuthesis: LaTeX template for theses at Southeastern University
i seuthesix: LaTeX class for theses at Southeast University, Nanjing, China
i sexam: Package for typesetting arabic exam scripts
i sf298: Standard form 298
i sfee: A LaTeX class for the Smart Factory and Energy Efficence magazine of the Tecnologico
i sffms: Typesetting science fiction/fantasy manuscripts
i sfg: Draw signal flow graphs
i sfmath: Sans-serif mathematics
i sgame: LaTeX style for typesetting strategic games
i shade: Shade pieces of text
i shadethm: Theorem environments that are shaded
i shadow: Shadow boxes
i shadowtext: Produce text with a shadow behind it
i shapepar: A macro to typeset paragraphs in specific shapes
i shapes: Draw polygons, reentrant stars, and fractions in circles with MetaPost
i shdoc: Float environment to document the shell commands of a terminal session
i shipunov: A collection of LaTeX packages and classes
i shobhika: An OpenType Devanagari font designed for scholars
i short-math-guide: Guide to using amsmath and related packages to typeset mathematical notation with LaTeX
i shortmathj: Automatically shortify titles of mathematical journals
i shorttoc: Table of contents with different depths
i show2e: Variants of \show for LaTeX2e
i showcharinbox: Show characters inside a box
i showdim: Variants on printing dimensions
i showexpl: Typesetting LaTeX source code
i showhyphenation: Marking of hyphenation points
i showkerning: Showing kerns in a document
i showlabels: Show label commands in the margin
i showtags: Print the tags of bibliography entries
i shtthesis: An unofficial LaTeX thesis template for ShanghaiTech University
i shuffle: A symbol for the shuffle product
i sidecap: Typeset captions sideways
i sidenotes: Typeset notes containing rich content, in the margin
i sidenotesplus: Place referenced notes, alerts, figures and tables into the document margin
i sides: A LaTeX class for typesetting stage plays
i signchart: Create beautifully typeset sign charts
i silence: Selective filtering of error messages and warnings
i sillypage: John Cleese's Silly Walk as page numbering style
i sim-os-menus: Insert 'terminal' or 'context menu' or 'viewers' like in an OS
i simple-resume-cv: Template for a simple resume or curriculum vitae (CV), in XeLaTeX
i simple-thesis-dissertation: Template for a simple thesis or dissertation (Ph.D. or master's degree) or technical report, in XeLaTeX
i simplebnf: A simple package to format Backus-Naur form (BNF)
i simplecd: Simple CD, DVD covers for printing
i simplecv: A simple class for writing curricula vitae
i simpleicons: Simple Icons for LaTeX
i simpleinvoice: Easy typesetting of invoices
i simplekv: A simple key/value system for TeX and LaTeX
i simplenodes: Simple nodes in four colors written in TikZ for LaTeX
i simpleoptics: Drawing lenses and mirrors for optical diagrams
i simpler-wick: Simpler Wick contractions
i simples-matrices: Define matrices by given list of values
i simplewick: Simple Wick contractions
i simplified-latex: A Simplified Introduction to LaTeX
i simplivre: Write your books in a simple and clear way
i simurgh: Typeset Parsi in LuaLaTeX
i sistyle: Package to typeset SI units, numbers and angles
i sitem: Save the optional argument of \item
i siunits: International System of Units
i siunitx: A comprehensive (SI) units package
i sjtutex: LaTeX classes for Shanghai Jiao Tong University
i skak: Fonts and macros for typesetting chess games
i skaknew: The skak chess fonts redone in Adobe Type 1
i skb: Tools for a repository of long-living documents
i skdoc: Documentation and extraction for packages and document classes
i skeldoc: Placeholders for unfinished documents
i skeycommand: Create commands using parameters and keyval in parallel
i skeyval: Key-value parsing combining features of xkeyval and pgfkeys
i skills: Create proficiency tests
i skmath: Extensions to the maths command repertoir
i skrapport: 'Simple' class for reports, etc.
i skull: A font to draw a skull
i slantsc: Access different-shaped small-caps fonts
i slideshow: Generate slideshow with MetaPost
i smalltableof: Create listoffigures etc. in a single chapter
i smart-eqn: Automatic math symbol styling for LaTeX documents
i smartdiagram: Generate diagrams from lists
i smartref: Extend LaTeX's \ref capability
i smartunits: Converting between common metric and Imperial units
i smflatex: Classes for Societe mathematique de France publications
i snapshot: List the external dependencies of a LaTeX document
i snaptodo: A todo that snaps to the closer side
i snotez: Typeset notes, in the margin
i songbook: Package for typesetting song lyrics and chord books
i songproj: Generate Beamer slideshows with song lyrics
i songs: Produce song books for church or fellowship
i sort-by-letters: Bibliography styles for alphabetic sorting
i soton: University of Southampton-compliant slides
i soul: Hyphenation for letterspacing, underlining, and more
i soulpos: A fancy means of underlining
i soup: Generate alphabet soup puzzles
i sourcecodepro: Use SourceCodePro with TeX(-alike) systems
i sourcesanspro: Use SourceSansPro with TeX(-alike) systems
i sourceserifpro: Use SourceSerifPro with TeX(-alike) systems
i spacekern: Kerning between words and against space
i spacingtricks: Addressing various spacing issues
i spalign: Typeset matrices and arrays with spaces and semicolons as delimiters
i spark-otf: Support OpenType Spark fonts
i sparklines: Drawing sparklines: intense, simple, wordlike graphics
i spath3: Manipulate "soft paths" in PGF
i spbmark: Customize superscripts and subscripts
i spectral: Spectral fonts with LaTeX support
i spectralsequences: Print spectral sequence diagrams using PGF/TikZ
i spelatex: Create PDF documents with hyperlinks to audiofragments
i spelling: Support for spell-checking of LuaTeX documents
i sphack: Patch LaTeX kernel spacing macros
i sphdthesis: LaTeX template for writing PhD Thesis
i spie: Support for formatting SPIE Proceedings manuscripts
i spix: Yet another TeX compilation tool: simple, human readable, no option, no magic
i spix.universal-darwin: universal-darwin files of spix
i splines: MetaPost macros for drawing cubic spline interpolants
i splitbib: Split and reorder your bibliography
i splitindex: Unlimited number of indexes
i splitindex.universal-darwin: universal-darwin files of splitindex
i spot: Spotlight highlighting for Beamer
i spotcolor: Spot colours for pdfLaTeX
i spreadtab: Spreadsheet features for LaTeX tabular environments
i spverbatim: Allow line breaks within \verb and verbatim output
i sqltex: An SQL Preprocessor for LaTeX
i sqltex.universal-darwin: universal-darwin files of sqltex
i sr-vorl: Class for Springer books
i srbook-mem: Support for use of memoir in Serbian
i srbtiks: Font STIX2 for Serbian and Macedonian
i srcltx: Jump between DVI and TeX files
i srcredact: A tool for redacting sources
i srcredact.universal-darwin: universal-darwin files of srcredact
i srdp-mathematik: Typeset Austrian SRDP in mathematics
i sseq: Typesetting spectral sequence charts
i sshrc-insight: A LaTeX class for SSHRC Insight Grant proposals
i sslides: Slides with headers and footers
i stack: Tools to define and use stacks
i stackengine: Highly customised stacking of objects, insets, baseline changes, etc
i stage: A LaTeX class for stage plays
i standalone: Compile TeX pictures stand-alone or as part of a document
i standardsectioning: Define sectioning commands identical to the standard classes
i stanli: TikZ Library for Structural Analysis
i starfont: The StarFont Sans astrological font
i starray: A structured array (of properties) based on expl3
i startex: An XML-inspired format for student use
i statex: Statistics style
i statex2: Statistics style
i statistics: Compute and typeset statistics tables and graphics
i statistik: Store statistics of a document
i statmath: A LaTeX package for simple use of statistical notation
i staves: Typeset Icelandic staves and runic letters
i stdclsdv: Provide sectioning information for package writers
i stdpage: Standard pages with n lines of at most m characters each
i stealcaps: "Steal" small capitals
i steinmetz: Print Steinmetz notation
i stellenbosch: Stellenbosch thesis bundle (legacy version)
i stellenbosch-2: Stellenbosch University thesis bundle
i step: A free Times-like font
i stepgreek: A free Times/Elsevier-style Greek font
i stex: An infrastructure for semantic preloading of LaTeX documents
i stickstoo: A reworking of STIX2
i stix: OpenType Unicode maths fonts
i stix2-otf: OpenType Unicode text and maths fonts
i stix2-type1: Type1 versions of the STIX Two OpenType fonts
i stmaryrd: St Mary Road symbols for theoretical computer science
i storebox: Storing information for reuse
i storecmd: Store the name of a defined command in a container
i strands: Draw objects constructed from strands
i stricttex: Strictly balanced brackets and numbers in command names
i string-diagrams: Create string diagrams with LaTeX and TikZ
i stringenc: Converting a string between different encodings
i stringstrings: String manipulation for cosmetic and programming application
i structmech: A TikZ command set for structural mechanics drawings
i struktex: Draw Nassi-Shneiderman charts
i sttools: Various macros
i stubs: Create tear-off stubs at the bottom of a page
i studenthandouts: Management and styling of student handout projects
i sty2dtx: Create a .dtx file from a .sty file
i sty2dtx.universal-darwin: universal-darwin files of sty2dtx
i styledcmd: Handling multiple versions of user-defined macros
i suanpan: MetaPost macros for drawing Chinese and Japanese abaci
i suanpan-l3: Traditional Chinese 7-bids suanpan (abacus) package based on l3draw
i subdepth: Unify maths subscript height
i subdocs: Multifile documents
i subeqn: Package for subequation numbering
i subeqnarray: Equation array with sub numbering
i subfig: Figures broken into subfigures
i subfigmat: Automates layout when using the subfigure package
i subfigure: Deprecated: Figures divided into subfigures
i subfiles: Individual typesetting of subfiles of a "main" document
i subfloat: Sub-numbering for figures and tables
i substances: A database of chemicals
i substr: Deal with substrings in strings
i subsupscripts: A range of sub- and superscript commands
i subtext: Easy text-style subscripts in math mode
i sudoku: Create sudoku grids
i sudokubundle: A set of sudoku-related packages
i suftesi: A document class for typesetting theses, books and articles
i sugconf: SAS(R) user group conference proceedings document class
i sunpath: Draw sun path charts
i superiors: Attach superior figures to a font family
i supertabular: A multi-page tables package
i suppose: Abbreviate the word "Suppose"
i susy: Macros for SuperSymmetry-related work
i svg: Include and extract SVG pictures in LaTeX documents
i svg-inkscape: How to include an SVG image in LaTeX using Inkscape
i svgcolor: Define SVG named colours
i svn: Typeset Subversion keywords
i svn-multi: Subversion keywords in multi-file LaTeX documents
i svn-multi.universal-darwin: universal-darwin files of svn-multi
i svn-prov: Subversion variants of \Provides... macros
i svninfo: Typeset Subversion keywords
i svrsymbols: A font with symbols for use in physics texts
i swebib: Swedish bibliography styles
i swfigure: Insert large images that do not fit into a single page
i swimgraf: Graphical/textual representations of swimming performances
i swrule: Lines thicker in the middle than at the ends
i swungdash: Typeset a swung dash in LaTeX
i syllogism: Typeset syllogisms in LaTeX
i symbats3: Macros to use the Symbats3 dingbats fonts
i symbol: URW 'Base 35' font pack for LaTeX
i sympycalc: Work with SymPy and PyLuaTeX
i sympytexpackage: Include symbolic computation (using sympy) in documents
i synctex: engine-level feature synchronizing output and source
i synctex.universal-darwin: universal-darwin files of synctex
i synproof: Easy drawing of syntactic proofs
i syntax: Creation of syntax diagrams
i syntaxdi: Create "railroad" syntax diagrams
i synthslant: Synthetically slant text
i syntrace: Labels for tracing in a syntax tree
i synttree: Typeset syntactic trees
i systeme: Format systems of equations
i t-angles: Draw tangles, trees, Hopf algebra operations and other pictures
i t1utils: Simple Type 1 font manipulation programs
i t1utils.universal-darwin: universal-darwin files of t1utils
i t2: Support for using T2 encoding
i tabbing: Tabbing with accented letters
i tabfigures: Maintain vertical alignment of figures
i table-fct: Draw a variations table of functions and a convexity table of its graph
i tableaux: Construct tables of signs and variations
i tablefootnote: Permit footnotes in tables
i tableof: Tagging tables of contents
i tablists: Tabulated lists of short items
i tablor: Create tables of signs and of variations
i tabls: Better vertical spacing in tables and arrays
i tablvar: Typesetting pretty tables of signs and variations according to French usage
i tabriz-thesis: A template for the University of Tabriz
i tabstackengine: "Tabbing" front-end to stackengine
i tabto-generic: "Tab" to a measured position in the line
i tabto-ltx: "Tab" to a measured position in the line
i tabu: Flexible LaTeX tabulars
i tabularborder: Remove excess space at left and right of tabular
i tabularcalc: Calculate formulas in a tabular environment
i tabularew: A variation on the tabular environment
i tabularray: Typeset tabulars and arrays with LaTeX3
i tabulary: Tabular with variable width columns balanced
i tabvar: Typesetting tables showing variations of functions
i tagging: Document configuration with tags
i tagpair: Word-by-word glosses, translations, and bibliographic attributions
i tagpdf: Code for PDF tagging using pdfLaTeX and LuaLaTeX
i talk: A LaTeX class for presentations
i talos: A Greek cult font from the eighties
i tamefloats: Experimentally use \holdinginserts with LaTeX floats
i tamethebeast: A manual about bibliographies and especially BibTeX
i tango: A LaTeX document class for math teachers
i tangocolors: Use colors from the Tango color palette
i tangramtikz: Tangram puzzles, with TikZ
i tap: TeX macros for typesetting complex tables
i tapir: A simple geometrical font
i tasks: Horizontally columned lists
i tblr-extras: Extra libraries for tabularray for caption and babel compatibility
i tcldoc: Doc/docstrip for tcl
i tcolorbox: Coloured boxes, for LaTeX examples and theorems, etc
i tdclock: A ticking digital clock package for PDF output
i tds: The TeX Directory Structure standard
i tdsfrmath: Macros for French teachers of mathematics
i technics: A package to format technical documents
i technion-thesis-template: Template for theses on the Technion graduate school
i ted: A (primitive) token list editor
i telprint: Format German phone numbers
i templates-fenn: Templates for TeX usage
i templates-sommer: Templates for TeX usage
i templatetools: Commands useful in LaTeX templates
i tempora: Greek and Cyrillic to accompany Times
i temporal-logic: Symbols for Temporal Logics
i tengwarscript: LaTeX support for using Tengwar fonts
i tensind: Typeset tensors
i tensor: Typeset tensors
i termcal: Print a class calendar
i termcal-de: German localization for termcal
i termes-otf: Using the OpenType fonts TeX Gyre Termes
i termlist: Label any kind of term with a continuous counter
i termmenu: The package provides support for terminal-based menus using expl3
i termsim: Simulate Win10, Ubuntu, and Mac terminals
i testhyphens: Testing hyphenation patterns
i testidx: Dummy text for testing index styles and indexing applications
i tetragonos: Four-Corner codes of Chinese characters
i teubner: Philological typesetting of classical Greek
i tex: A sophisticated typesetting engine
i tex-ewd: Macros to typeset calculational proofs and programs in Dijkstra's style
i tex-font-errors-cheatsheet: Cheat sheet outlining the most common TeX font errors
i tex-gyre: TeX Fonts extending freely available URW fonts
i tex-gyre-math: Maths fonts to match tex-gyre text fonts
i tex-ini-files: Model TeX format creation files
i tex-label: Place a classification on each page of a document
i tex-locale: Localisation support for TeX and LaTeX documents
i tex-nutshell: A short document about TeX principles
i tex-overview: An overview of the development of TeX
i tex-ps: TeX to PostScript generic macros and add-ons
i tex-refs: References for TeX and Friends
i tex-virtual-academy-pl: TeX usage web pages, in Polish
i tex-vpat: TeX Accessibility Conformance Report
i tex.universal-darwin: universal-darwin files of tex
i tex4ebook: Converter from LaTeX to ebook formats
i tex4ebook.universal-darwin: universal-darwin files of tex4ebook
i tex4ht: Convert (La)TeX to HTML/XML
i tex4ht.universal-darwin: universal-darwin files of tex4ht
i texaccents: Convert composite accented characters to Unicode
i texaccents.universal-darwin: universal-darwin files of texaccents
i texapi: Macros to write format-independent packages
i texblend: Compile segments of LaTeX documents
i texblend.universal-darwin: universal-darwin files of texblend
i texbytopic: Freed version of the book TeX by Topic
i texcount: Count words in a LaTeX document
i texcount.universal-darwin: universal-darwin files of texcount
i texdate: Date printing, formatting, and manipulation in TeX
i texdef: Display the definitions of TeX commands
i texdef.universal-darwin: universal-darwin files of texdef
i texdiff: Compare documents and produce tagged merge
i texdiff.universal-darwin: universal-darwin files of texdiff
i texdimens: Conversion of TeX dimensions to decimals
i texdirflatten: Collect files related to a LaTeX job in a single directory
i texdirflatten.universal-darwin: universal-darwin files of texdirflatten
i texdoc: Documentation access for TeX Live
i texdoc.universal-darwin: universal-darwin files of texdoc
i texdoctk: Easy access to package documentation
i texdoctk.universal-darwin: universal-darwin files of texdoctk
i texdraw: Graphical macros, using embedded PostScript
i texfindpkg: Query or install TeX packages and their dependencies
i texfindpkg.universal-darwin: universal-darwin files of texfindpkg
i texfot: Filter clutter from the output of a TeX run
i texfot.universal-darwin: universal-darwin files of texfot
i texilikechaps: Format chapters with a texi-like format
i texilikecover: A cover-page package, like TeXinfo
i texinfo: Texinfo documentation system
i texlive-common: TeX Live documentation (common elements)
i texlive-cz: TeX Live manual (Czech/Slovak)
i texlive-de: TeX Live manual (German)
i texlive-en: TeX Live manual (English)
i texlive-es: TeX Live manual (Spanish)
i texlive-fr: TeX Live manual (French)
i texlive-it: TeX Live manual (Italian)
i texlive-ja: TeX Live manual (Japanese)
i texlive-msg-translations: translations of the TeX Live installer and TeX Live Manager
i texlive-pl: TeX Live manual (Polish)
i texlive-ru: TeX Live manual (Russian)
i texlive-scripts: TeX Live infrastructure programs
i texlive-scripts-extra: TeX Live scripts
i texlive-scripts-extra.universal-darwin: universal-darwin files of texlive-scripts-extra
i texlive-scripts.universal-darwin: universal-darwin files of texlive-scripts
i texlive-sr: TeX Live manual (Serbian)
i texlive-zh-cn: TeX Live manual (Chinese)
i texlive.infra: basic TeX Live infrastructure
i texlive.infra.universal-darwin: universal-darwin files of texlive.infra
i texliveonfly: On-the-fly download of missing TeX live packages
i texliveonfly.universal-darwin: universal-darwin files of texliveonfly
i texloganalyser: Analyse TeX logs
i texloganalyser.universal-darwin: universal-darwin files of texloganalyser
i texlogfilter: Filter LaTeX engines output or log file
i texlogfilter.universal-darwin: universal-darwin files of texlogfilter
i texlogos: Ready-to-use LaTeX logos
i texlogsieve: Filter and summarize LaTeX log files
i texlogsieve.universal-darwin: universal-darwin files of texlogsieve
i texmate: Comprehensive chess annotation in LaTeX
i texments: Using the Pygments highlighter in LaTeX
i texnegar: Kashida justification in XeLaTeX and LuaLaTeX
i texonly: A sample document in Plain TeX
i texosquery: Cross-platform Java application to query OS information
i texosquery.universal-darwin: universal-darwin files of texosquery
i texplate: A tool for creating document structures based on templates
i texplate.universal-darwin: universal-darwin files of texplate
i texpower: Create dynamic online presentations with LaTeX
i texproposal: A proposal prototype for LaTeX promotion in Chinese universities
i texshade: Package for setting nucleotide and peptide alignments
i texsis: Plain TeX macros for Physicists
i texsis.universal-darwin: universal-darwin files of texsis
i texsurgery: A LaTeX companion to the "texsurgery" python project
i textcase: Case conversion ignoring mathematics, etc
i textcsc: Simple commands for caps-to-small-caps text
i textfit: Fit text to a desired size
i textglos: Typeset and index linguistic gloss abbreviations
i textgreek: Upright greek letters in text
i textmerg: Merge text in TeX and LaTeX
i textopo: Annotated membrane protein topology plots
i textpath: Setting text along a path with MetaPost
i textpos: Place boxes at arbitrary positions on the LaTeX page
i textualicomma: Use the textual comma character as decimal separator in math mode
i texvc: Use MediaWiki LaTeX commands
i texware: Utility programs for use with TeX
i texware.universal-darwin: universal-darwin files of texware
i texworks: friendly cross-platform front end
i tfrupee: A font offering the new (Indian) Rupee symbol
i thaienum: Thai labels in enumerate environments
i thaispec: Thai Language Typesetting in XeLaTeX
i thalie: Typeset drama plays
i theanodidot: TheanoDidot fonts with LaTeX support
i theanomodern: Theano Modern fonts with LaTeX support
i theanooldstyle: Theano OldStyle fonts with LaTeX support
i theatre: A sophisticated package for typesetting stage plays
i thematicpuzzle: Horizontal banners in a puzzle style
i theoremref: References with automatic theorem names
i thermodynamics: Macros for multicomponent thermodynamics documents
i thesis-ekf: Thesis class for Eszterhazy Karoly Catholic University
i thesis-gwu: Thesis class for George Washington University School of Engineering and Applied Science
i thesis-qom: Thesis style of the University of Qom, Iran
i thesis-titlepage-fhac: Little style to create a standard titlepage for diploma thesis
i thinsp: A stretchable \thinspace for LaTeX
i thmbox: Decorate theorem statements
i thmlist: A LaTeX package for adding theorem environments quickly
i thmtools: Extensions to theorem environments
i threadcol: Organize document columns into PDF "article thread"
i threeddice: Create images of dice with one, two, or three faces showing, using MetaPost
i threeparttable: Tables with captions and notes all the same width
i threeparttablex: Notes in longtables
i thuaslogos: Logos for The Hague University of Applied Sciences (THUAS)
i thubeamer: A beamer theme for Tsinghua University
i thucoursework: Coursework template for Tsinghua University
i thumb: Thumb marks in documents
i thumbpdf: Thumbnails for pdfTeX and dvips/ps2pdf
i thumbpdf.universal-darwin: universal-darwin files of thumbpdf
i thumbs: Create thumb indexes
i thumby: Create thumb indexes for printed books
i thuthesis: Thesis template for Tsinghua University
i ticket: Make labels, visiting-cards, pins with LaTeX
i ticollege: Graphical representation of keys on a standard scientific calculator
i tidyres: Create formal resumes easily
i tie: Allow multiple web change files
i tie.universal-darwin: universal-darwin files of tie
i tiet-question-paper: A LaTeX question paper class for the TIET
i tikz-3dplot: Coordinate transformation styles for 3d plotting in TikZ
i tikz-among-us: Create some AmongUs characters in TikZ environments
i tikz-bagua: Draw Bagua symbols in Yijing
i tikz-bayesnet: Draw Bayesian networks, graphical models and directed factor graphs
i tikz-bbox: Precise determination of bounding boxes in TikZ
i tikz-cd: Create commutative diagrams with TikZ
i tikz-decofonts: Simple decoration fontes, made with TikZ, for short texts
i tikz-dependency: A library for drawing dependency graphs
i tikz-dimline: Technical dimension lines using PGF/TikZ
i tikz-ext: A collection of libraries for PGF/TikZ
i tikz-feynhand: Feynman diagrams with TikZ
i tikz-feynman: Feynman diagrams with TikZ
i tikz-imagelabels: Put labels on images using TikZ
i tikz-inet: Draw interaction nets with TikZ
i tikz-kalender: A LaTeX based calendar using TikZ
i tikz-karnaugh: Typeset Karnaugh maps using TikZ
i tikz-ladder: Draw ladder diagrams using TikZ
i tikz-lake-fig: Schematic diagrams of lakes
i tikz-layers: TikZ provides graphical layers on TikZ: "behind", "above" and "glass"
i tikz-mirror-lens: Spherical mirrors and lenses in TikZ
i tikz-nef: Create diagrams for neural networks constructed with the methods of the Neural Engineering Framework (NEF)
i tikz-network: Draw networks with TikZ
i tikz-nfold: Triple, quadruple, and n-fold paths with TikZ
i tikz-opm: Typeset OPM diagrams
i tikz-optics: A library for drawing optical setups with TikZ
i tikz-osci: Produce oscilloscope "screen shots"
i tikz-page: Small macro to help building nice and complex layout materials
i tikz-palattice: Draw particle accelerator lattices with TikZ
i tikz-planets: Illustrate celestial mechanics and the solar system
i tikz-qtree: Use existing qtree syntax for trees in TikZ
i tikz-relay: TikZ library for typesetting electrical diagrams
i tikz-sfc: Symbols collection for typesetting Sequential Function Chart (SFC) diagrams (PLC programs)
i tikz-swigs: Horizontally and vertically split elliptical nodes
i tikz-timing: Easy generation of timing diagrams as TikZ pictures
i tikz-trackschematic: A TikZ library for creating track diagrams in railways
i tikz-truchet: Draw Truchet tiles
i tikz2d-fr: Work with some 2D TikZ commands (French)
i tikz3d-fr: Work with some 3D figures
i tikzbricks: Drawing bricks with TikZ
i tikzcodeblocks: Helps to draw codeblocks like scratch, NEPO and PXT in TikZ
i tikzdotncross: Small set of macros for defining/marking coordinates and crossing (jumps) paths
i tikzducks: A little fun package for using rubber ducks in TikZ
i tikzfill: TikZ libraries for filling with images and patterns
i tikzinclude: Import TikZ images from colletions
i tikzlings: A collection of cute little animals and similar creatures
i tikzmark: Use TikZ's method of remembering a position on a page
i tikzmarmots: Drawing little marmots in TikZ
i tikzorbital: Atomic and molecular orbitals using TikZ
i tikzpackets: Display network packets
i tikzpagenodes: A single TikZ node for the whole page
i tikzpeople: Draw people-shaped nodes in TikZ
i tikzpfeile: Draw arrows using PGF/TikZ
i tikzpingus: Penguins with TikZ
i tikzposter: Create scientific posters using TikZ
i tikzquads: A few shapes designed to be used with CircuiTikZ
i tikzquests: A parametric questions' repositories framework
i tikzscale: Resize pictures while respecting text size
i tikzsymbols: Some symbols created using TikZ
i tikztosvg: A utility for rendering TikZ diagrams to SVG
i tikztosvg.universal-darwin: universal-darwin files of tikztosvg
i tikzviolinplots: Draws violin plots from data
i tile-graphic: Create tiles of a graphical file
i tilings: A TikZ library for drawing tiles and tilings
i timbreicmc: Typeset documents with ICMC/USP watermarks
i times: URW 'Base 35' font pack for LaTeX
i timetable: Generate timetables
i timing-diagrams: Draw timing diagrams
i tinos: Tinos fonts with LaTeX support
i tipa: Fonts and macros for IPA phonetics characters
i tipa-de: German translation of tipa documentation
i tipauni: Producing Unicode characters with TIPA commands
i tipfr: Produces calculator's keys with the help of TikZ
i tiscreen: Mimic the screen of older Texas Instruments calculators
i titlecaps: Setting rich-text input into Titling Caps
i titlefoot: Add special material to footer of title page
i titlepages: Sample titlepages, and how to code them
i titlepic: Add picture to title page of a document
i titleref: A "\titleref" command to cross-reference section titles
i titlesec: Select alternative section titles
i titling: Control over the typesetting of the \maketitle command
i tkz-base: Tools for drawing with a cartesian coordinate system
i tkz-berge: Macros for drawing graphs of graph theory
i tkz-bernoulli: Draw Bernoulli trees with TikZ
i tkz-doc: Documentation macros for the TKZ series of packages
i tkz-elements: A Lua library for drawing Euclidean geometry with TikZ or tkz-euclide
i tkz-euclide: Tools for drawing Euclidean geometry
i tkz-fct: Tools for drawing graphs of functions
i tkz-graph: Draw graph-theory graphs
i tkz-grapheur: A LaTeX package with tools for graph plotting (and TikZ)
i tkz-orm: Create Object-Role Model (ORM) diagrams
i tkz-tab: Tables of signs and variations using PGF/TikZ
i tkzexample: Package for the documentation of all tkz-* packages
i tlc-article: A LaTeX document class for formal documents
i tlc2: Examples from "The LaTeX Companion", second edition
i tlc3-examples: All examples from "The LaTeX Companion", third edition
i tlcockpit: A GUI frontend to TeX Live Manager (tlmgr)
i tlcockpit.universal-darwin: universal-darwin files of tlcockpit
i tlmgr-intro-zh-cn: A short tutorial on using tlmgr in Chinese
i tlmgrbasics: A simplified documentation for tlmgr
i tlshell: GUI frontend (tcl/tk-based) for tlmgr
i tlshell.universal-darwin: universal-darwin files of tlshell
i to-be-determined: Highlight text passages that need further work
i tocbibind: Add bibliography/index/contents to Table of Contents
i tocdata: Adds names to chapters, sections, figures in the TOC and LOF
i tocloft: Control table of contents, figures, etc
i tocvsec2: Section numbering and table of contents control
i todo: Make a to-do list for a document
i todonotes: Marking things to do in a LaTeX document
i tokcycle: Build tools to process tokens from an input stream
i tokenizer: A tokenizer
i tonevalue: Tool for linguists and phoneticians to visualize tone value patterns
i toolbox: Tool macros
i tools: The LaTeX standard tools bundle
i topfloat: Move floats to the top of the page
i topiclongtable: Extend longtable with cells that merge hierarchically
i topletter: Letter class for the Politecnico di Torino
i toptesi: Bundle for typesetting multilanguage theses
i totalcount: Commands for typesetting total values of counters
i totcount: Find the last value of a counter
i totpages: Count pages in a document, and report last page number
i tpic2pdftex: Use tpic commands in pdfTeX
i tpic2pdftex.universal-darwin: universal-darwin files of tpic2pdftex
i tpslifonts: A LaTeX package for configuring presentation fonts
i tqft: Drawing TQFT diagrams with TikZ/PGF
i tracklang: Language and dialect tracker
i trajan: Fonts from the Trajan column in Rome
i tram: Typeset tram boxes in LaTeX
i tramlines: A package for creating tramlines (lines above and below a title used by lawyers in the UK)
i translation-array-fr: French translation of the documentation of array
i translation-arsclassica-de: German version of arsclassica
i translation-biblatex-de: German translation of the User Guide for BibLaTeX
i translation-chemsym-de: German version of chemsym
i translation-dcolumn-fr: French translation of the documentation of dcolumn
i translation-ecv-de: Ecv documentation, in German
i translation-enumitem-de: Enumitem documentation, in German
i translation-europecv-de: German version of europecv
i translation-filecontents-de: German version of filecontents
i translation-moreverb-de: German version of moreverb
i translation-natbib-fr: French translation of the documentation of natbib
i translation-tabbing-fr: French translation of the documentation of Tabbing
i translations: Internationalisation of LaTeX2e packages
i translator: Easy translation of strings in LaTeX
i transparent: Using a color stack for transparency with pdfTeX
i transparent-io: Show for approval the filenames used in \input, \openin, or \openout
i tree-dvips: Trees and other linguists' macros
i treesvr: Tree macros
i treetex: Draw trees
i trfsigns: Typeset transform signs
i trigonometry: Demonstration code for cos and sin in TeX macros
i trimspaces: Trim spaces around an argument or within a macro
i trivfloat: Quick float definitions in LaTeX
i trivialpursuit: Insert Trivial Pursuit board game
i trsym: Symbols for transformations
i truncate: Truncate text to a specified width
i truthtable: Automatically generate truth tables for given variables and statements
i tsemlines: Support for the ancient \emline macro
i tsvtemplate: Apply a template to a tsv file
i ttfutils: convert TrueType to TFM and PK fonts
i ttfutils.universal-darwin: universal-darwin files of ttfutils
i tucv: Support for typesetting a CV or resumee
i tuda-ci: LaTeX templates of Technische Universitat Darmstadt
i tudscr: Corporate Design of Technische Universitat Dresden
i tufte-latex: Document classes inspired by the work of Edward Tufte
i tugboat: LaTeX macros for TUGboat articles
i tugboat-plain: Plain TeX macros for TUGboat
i tui: Thesis style for the University of the Andes, Colombia
i turabian: Create Turabian-formatted material using LaTeX
i turabian-formatting: Formatting based on Turabian's Manual
i turkmen: Babel support for Turkmen
i turnstile: Typeset the (logic) turnstile notation
i turnthepage: Provide "turn page" instructions
i tutodoc: Typeset tutorial-like documentations
i twemoji-colr: Twemoji font in COLR/CPAL layered format
i twemojis: Use Twitter's open source emojis through LaTeX commands
i twoinone: Print two pages on a single page
i twoup: Print two virtual pages on each physical page
i twoxtwogame: Visualize 2x2 normal-form games
i txfonts: Times-like fonts in support of mathematics
i txfontsb: Extensions to txfonts, using GNU Freefont
i txgreeks: Shape selection for TX fonts Greek letters
i txuprcal: Upright calligraphic font based on TX calligraphic
i type1cm: Arbitrary size font selection in LaTeX
i typed-checklist: Typesetting tasks, goals, milestones, artifacts, and more in LaTeX
i typeface: Select a balanced set of fonts
i typehtml: Typeset HTML directly from LaTeX
i typeoutfileinfo: Display class/package/file information
i typeoutfileinfo.universal-darwin: universal-darwin files of typeoutfileinfo
i typewriter: Typeset with a randomly variable monospace font
i typicons: Font containing a set of web-related icons
i typoaid: Macros for font diagnostics
i typog: Typographic fine-tuning and micro-typographic enhancements
i typog.universal-darwin: universal-darwin files of typog
i typogrid: Print a typographic grid
i typstfun: List of equivalent Typst function names of LaTeX commands
i tzplot: Plot graphs with TikZ abbreviations
i uaclasses: University of Arizona thesis and dissertation format
i uafthesis: Document class for theses at University of Alaska Fairbanks
i uantwerpendocs: Course texts, master theses, and exams in University of Antwerp style
i uassign: Environments and options for typesetting university assignments
i ucalgmthesis: LaTeX thesis class for University of Calgary Faculty of Graduate Studies
i ucbthesis: Thesis and dissertation class supporting UCB requirements
i ucdavisthesis: A thesis/dissertation class for University of California at Davis
i ucharcat: Implementation of the (new in 2015) XeTeX \Ucharcat command in lua, for LuaTeX
i ucharclasses: Font actions in XeTeX according to what is being processed
i ucph-revy: Musical script formatting
i ucs: Extended UTF-8 input encoding support for LaTeX
i ucsmonograph: Typesetting academic documents from the University of Caxias do Sul
i ucthesis: University of California thesis format
i udepcolor: University of Piura (UDEP) institutional and corporate colors for digital and electronic media
i udes-genie-these: A thesis class file for the Faculte de genie at the Universite de Sherbrooke
i udesoftec: Thesis class for the University of Duisburg-Essen
i udiss: A LaTeX bundle for typesetting dissertations
i uebungsblatt: A LaTeX class for writing exercise sheets
i uestcthesis: Thesis class for UESTC
i ufrgscca: A bundle for undergraduate students final work/report (tcc) at UFRGS/EE
i uhc: Fonts for the Korean language
i uhhassignment: A document class for typesetting homework assignments
i uhrzeit: Time printing, in German
i uiucredborder: Class for UIUC thesis red-bordered forms
i uiucthesis: UIUC thesis class
i ukbill: A class for typesetting UK legislation
i ukrhyph: Hyphenation Patterns for Ukrainian
i ulem: Package for underlining
i ulqda: Support of Qualitative Data Analysis
i ulqda.universal-darwin: universal-darwin files of ulqda
i ulthese: Thesis class and templates for Universite Laval
i umbclegislation: A LaTeX class for building legislation files for UMBC Student Government Association Bills
i umich-thesis: University of Michigan Thesis LaTeX class
i uml: UML diagrams in LaTeX
i umlaute: German input encodings in LaTeX
i umoline: Underline text allowing line breaking
i umthesis: Dissertations at the University of Michigan
i umtypewriter: Fonts to typeset with the xgreek package
i unam-thesis: Create documents according to the UNAM guidelines
i unamth-template: UNAM Thesis LaTeX Template
i unamthesis: Style for Universidad Nacional Autonoma de Mexico theses
i unbtex: A class for theses at University of Brasilia (UnB)
i undar-digitacion: Musical fingering diagrams of Pinkullo Huanuqueno, Flute (Recorder), Quena and Saxophone
i undergradmath: LaTeX Math for Undergraduates cheat sheet
i underlin: Underlined running heads
i underoverlap: Position decorations over and under expressions
i underscore: Control the behaviour of "_" in text
i undolabl: Override existing labels
i unfonts-core: TrueType version of Un-fonts
i unfonts-extra: TrueType version of Un-fonts
i uni-titlepage: Universal titlepages with configuration options and predefined styles
i uni-wtal-ger: Citation style for literary studies at the University of Wuppertal
i uni-wtal-lin: Citation style for linguistic studies at the University of Wuppertal
i unicode-alphabets: Macros for using characters from Unicode's Private Use Area
i unicode-bidi: Experimental unicode bidi package for XeTeX
i unicode-data: Unicode data and loaders for TeX
i unicode-math: Unicode mathematics support for XeTeX and LuaTeX
i unicode-math-input: Allow entering Unicode symbols in math formulas
i unicodefonttable: A Unicode font table generator
i unifith: Typeset theses for University of Florence (Italy)
i unifront: Give notes a unique front page for every chapter and section
i unigrazpub: LaTeX templates for University of Graz Library Publishing Services
i unimath-plain-xetex: OpenType math support in (plain) XeTeX
i uninormalize: Unicode normalization support
i uniquecounter: Provides unlimited unique counter
i unisc: Unicode small caps with Lua/XeLaTeX
i unisugar: Define syntactic sugar for Unicode LaTeX
i unitconv: Convert a length into one with another unit
i unitn-bimrep: A bimonthly report class for the PhD School of Materials, Mechatronics and System Engineering
i units: Typeset units
i unitsdef: Typesetting units in LaTeX
i universa: Herbert Bayer's 'universal' font
i universalis: Universalis font, with support
i univie-ling: Papers, theses and research proposals in (Applied) Linguistics at Vienna University
i unizgklasa: A LaTeX class for theses at the Faculty Of Graphic Arts in Zagreb
i unravel: Watching TeX digest tokens
i unswcover: Typeset a dissertation cover page following UNSW guidelines
i uol-physics-report: A LaTeX document class for writing lab reports
i uothesis: Class for dissertations and theses at the University of Oregon
i uowthesis: Document class for dissertations at the University of Wollongong
i uowthesistitlepage: Title page for dissertations at the University of Wollongong
i upca: Print UPC-A barcodes
i updatemarks: Extract and update marks from boxes
i uplatex: pLaTeX2e and miscellaneous macros for upTeX
i uplatex.universal-darwin: universal-darwin files of uplatex
i upmendex: Multilingual index processor
i upmendex.universal-darwin: universal-darwin files of upmendex
i upmethodology: Writing specifications such as for UP-based methodologies
i uppunctlm: Always keep upright shape for some punctuation marks and Arabic numerals
i upquote: Show "realistic" quotes in verbatim
i uptex: Unicode version of pTeX
i uptex-base: Plain TeX formats and documents for upTeX
i uptex-fonts: Fonts for use with upTeX
i uptex.universal-darwin: universal-darwin files of uptex
i upzhkinsoku: Supplementary Chinese kinsoku for Unicode *pTeX
i urcls: Beamer and scrlttr2 classes and styles for the University of Regensburg
i uri: Hyperlinks for a wide range of URIs
i url: Verbatim with URL-sensitive line breaks
i urlbst: Web support for BibTeX
i urlbst.universal-darwin: universal-darwin files of urlbst
i urwchancal: Use URW's clone of Zapf Chancery as a maths alphabet
i usebib: A simple bibliography processor
i useclass: Load classes as packages
i ushort: Shorter (and longer) underlines and underbars
i uspace: Giving meaning to various Unicode space characters
i uspatent: U.S. Patent Application Tools for LaTeX and LyX
i ut-thesis: University of Toronto thesis style
i utexasthesis: University of Texas at Austin graduate thesis style
i utf8add: Additional support for UTF-8 encoded LaTeX input
i utf8mex: Tools to produce formats that read Polish language input
i utfsym: Provides various Unicode symbols
i utopia: Adobe Utopia fonts
i uvaletter: Unofficial letterhead template for the University of Amsterdam
i uwa-colours: The colour palette of The University of Western Australia
i uwa-letterhead: The letterhead of the University of Western Australia
i uwa-pcf: A Participant Consent Form (PCF) for a human research protocol at the University of Western Australia
i uwa-pif: A Participant Information Form (PIF) for a human research protocol at the University of Western Australia
i uwmslide: Slides with a simple Power Point like appearance
i uwthesis: University of Washington thesis class
i vak: BibTeX style for Russian Theses, books, etc
i vancouver: Bibliographic style file for Biomedical Journals
i variablelm: Font definitions for the variable Latin Modern fonts
i variations: Typeset tables of variations of functions
i varindex: Luxury frontend to the \index command
i varisize: Change font size in Plain TeX
i varsfromjobname: Extract variables from the name of the LaTeX file
i varwidth: A variable-width minipage
i vaucanson-g: PSTricks macros for drawing automata
i vcell: Vertical alignment of content inside table cells
i vdmlisting: Typesetting VDM in ASCII syntax
i vectorlogos: Vectorial logos (GeoGebra, Emacs, Scratch, ...) with 'inline' support
i velthuis: Typeset Devanagari
i velthuis.universal-darwin: universal-darwin files of velthuis
i venn: Creating Venn diagrams with MetaPost
i venndiagram: Creating Venn diagrams with TikZ
i venturisadf: Venturis ADF fonts collection
i verbasef: VERBatim Automatic Splitting of External Files
i verbatimbox: Deposit verbatim text in a box
i verbatimcopy: Make copies of text documents from within LaTeX
i verbdef: Define commands which expand to verbatim text
i verbments: Syntax highlighting of source code in LaTeX documents
i verifica: Typeset (Italian high school) exercises
i verifiche: A LaTeX package to typeset (Italian) high school tests
i verifycommand: Verifies definitions are unchanged, such as before patching
i verse: Aids for typesetting simple verse
i version: Conditionally include text
i versions: Optionally omit pieces of text
i versonotes: Display brief notes on verso pages
i vertbars: Mark vertical rules in margin of text
i vgrid: Overlay a grid on the printed page
i vhistory: Support for creating a change log
i visualfaq: A Visual LaTeX FAQ
i visualfaq-fr: FAQ LaTeX visuelle francophone
i visualpstricks: Visual help for PSTricks based on images with minimum text
i visualtikz: Visual help for TikZ based on images with minimum text
i vlna: add ~ after non-syllabic preposition, for Czech/Slovak
i vlna.universal-darwin: universal-darwin files of vlna
i vmargin: Set various page dimensions
i vntex: Support for Vietnamese
i vocaltract: Visualise the vocal tract using LaTeX and PSTricks
i volumes: Typeset only parts of a document, with complete indexes etc
i voss-mathcol: Typesetting mathematics in colour, in (La)TeX
i vpe: Source specials for PDF output
i vpe.universal-darwin: universal-darwin files of vpe
i vruler: Numbering text
i vtable: Vertical alignement of table cells
i vwcol: Variable-width multiple text columns
i wadalab: Wadalab (Japanese) font packages
i wallcalendar: A wall calendar class with custom layouts
i wallpaper: Easy addition of wallpapers (background images) to LaTeX documents, including tiling
i wargame: A LaTeX package to prepare hex'n'counter wargames
i warning: Global warnings at the end of the logfile
i warpcol: Relative alignment of rows in numeric columns in tabulars
i was: A collection of small packages by Walter Schmidt
i wasy: The wasy fonts (Waldi symbol fonts)
i wasy-type1: Type 1 versions of wasy fonts
i wasysym: LaTeX support for the wasy fonts
i web: The original literate programming system
i web.universal-darwin: universal-darwin files of web
i webguide: Brief Guide to LaTeX Tools for Web publishing
i webquiz: Write interactive web based quizzes
i webquiz.universal-darwin: universal-darwin files of webquiz
i weiqi: Use LaTeX3 to typeset Weiqi (Go)
i wheelchart: Diagrams with circular or other shapes using TikZ and LaTeX3
i widetable: An environment for typesetting tables of specified width
i widows-and-orphans: Identify (typographic) widows and orphans
i williams: Miscellaneous macros by Peter Williams
i willowtreebook: Easy basic book class, built on memoir
i windycity: A Chicago style for BibLaTeX
i withargs: In-place argument substitution
i witharrows: "Aligned" math environments with arrows for comments
i wnri: Ridgeway's fonts
i wnri-latex: LaTeX support for wnri fonts
i wordcloud: Drawing wordclouds with MetaPost and Lua
i wordcount: Estimate the number of words in a LaTeX document
i wordcount.universal-darwin: universal-darwin files of wordcount
i wordle: Create wordle grids
i wordlike: Simulating word processor layout
i worksheet: Easy creation of worksheets
i worldflags: Drawing flags with TikZ
i wrapfig: Produces figures which text can flow around
i wrapfig2: Wrap text around figures
i wrapstuff: Wrapping text around stuff
i wrapstuff-doc-en: English version of the wrapstuff package documentation
i writeongrid: Write on grid lines
i wsemclassic: LaTeX class for Bavarian school w-seminar papers
i wsuipa: International Phonetic Alphabet fonts
i wtref: Extend LaTeX's cross-reference system
i xargs: Define commands with many optional arguments
i xassoccnt: Associated counters stepping simultaneously
i xbmks: Create a cross-document bookmark tree
i xcharter: Extension of Bitstream Charter fonts
i xcharter-math: XCharter-based OpenType Math font for LuaTeX and XeTeX
i xcite: Use citation keys from a different document
i xcjk2uni: Convert CJK characters to Unicode, in pdfTeX
i xcntperchap: Track the number of subsections etc. that occur in a specified tracklevel
i xcolor: Driver-independent color extensions for LaTeX and pdfLaTeX
i xcolor-material: Defines the 256 colors from Google Material Color Palette
i xcolor-solarized: Defines the 16 colors from Ethan Schoonover's Solarized palette
i xcomment: Allows selected environments to be included/excluded
i xcookybooky: Typeset (potentially long) recipes
i xcpdftips: Natbib citations with PDF tooltips
i xdoc: Extending the LaTeX doc system
i xduthesis: XeLaTeX template for writing Xidian University Thesis
i xduts: Xidian University TeX Suite
i xdvi: A DVI previewer for the X Window System
i xdvi.universal-darwin: universal-darwin files of xdvi
i xebaposter: Create beautiful scientific Persian/Latin posters using TikZ
i xechangebar: An extension of package changebar that can be used with XeLaTeX
i xecjk: Support for CJK documents in XeLaTeX
i xecolor: Support for color in XeLaTeX
i xecyr: Using Cyrillic languages in XeTeX
i xecyrmongolian: Basic support for the typesetting of Cyrillic Mongolian documents using (Xe|Lua)LaTeX
i xeindex: Automatic index generation for XeLaTeX
i xelatex-dev: (shortdesc missing)
i xelatex-dev.universal-darwin: universal-darwin files of xelatex-dev
i xellipsis: Extremely configurable ellipses with formats for various style manuals
i xepersian: Persian for LaTeX, using XeTeX
i xepersian-hm: Fixes kashida feature in xepersian package
i xesearch: A string finder for XeTeX
i xespotcolor: Spot colours support for XeLaTeX
i xetex: An extended variant of TeX for use with Unicode sources
i xetex-devanagari: XeTeX input map for Unicode Devanagari
i xetex-itrans: Itrans input maps for use with XeLaTeX
i xetex-pstricks: Running PSTricks under XeTeX
i xetex-tibetan: XeTeX input maps for Unicode Tibetan
i xetex.universal-darwin: universal-darwin files of xetex
i xetexconfig: crop.cfg for XeLaTeX
i xetexfontinfo: Report font features in XeTeX
i xetexko: Typeset Korean with Xe(La)TeX
i xetexref: Reference documentation of XeTeX
i xevlna: Insert non-breakable spaces using XeTeX
i xfakebold: Fake a regular font for bold characters
i xfor: A reimplementation of the LaTeX for-loop macro
i xfrac: Split-level fractions
i xgreek: Greek Language Support for XeLaTeX and LuaLaTeX
i xhfill: Extending \hrulefill
i xifthen: Extended conditional commands
i xii: Christmas silliness (English)
i xii-lat: Christmas silliness (Latin)
i ximera: Write online interactive content in LaTeX
i xindex: Unicode-compatible index generation
i xindex.universal-darwin: universal-darwin files of xindex
i xindy: A general-purpose index processor
i xindy-persian: Support for the Persian language in xindy
i xindy.universal-darwin: universal-darwin files of xindy
i xint: Expandable operations on long numbers
i xint-regression: Classic regressions, with xint
i xintsession: Interactive computing sessions (fractions, floating points, polynomials)
i xistercian: Cistercian numerals in LaTeX
i xits: A Scientific Times-like font with support for mathematical typesetting
i xkcdcolors: xkcd names of colors
i xkeymask: An extension of xkeyval with a mask
i xkeyval: Extension of the keyval package
i xlop: Calculates and displays arithmetic operations
i xltabular: Longtable support with possible X-column specifier
i xltxtra: "Extras" for LaTeX users of XeTeX
i xml2pmx: Convert MusicXML to PMX and MusiXTeX
i xml2pmx.universal-darwin: universal-darwin files of xml2pmx
i xmltex: Support for parsing XML documents
i xmltex.universal-darwin: universal-darwin files of xmltex
i xmpincl: Include eXtensible Metadata Platform data in pdfLaTeX
i xmuthesis: XMU thesis style
i xnewcommand: Define \global and \protected commands with \newcommand
i xoptarg: Expandable macros that take an optional argument
i xpatch: Extending etoolbox patching commands
i xpdfopen: Commands to control PDF readers, under X11
i xpdfopen.universal-darwin: universal-darwin files of xpdfopen
i xpeek: Define commands that peek ahead in the input stream
i xpiano: An extension of the piano package
i xpicture: Extensions of LaTeX picture drawing
i xpinyin: Automatically add pinyin to Chinese characters
i xprintlen: Print TeX lengths in a variety of units
i xpunctuate: Process trailing punctuation which may be redundant
i xq: Support for writing about xiangqi
i xreview: Reviewing LaTeX documents made easy(er)
i xsavebox: Saveboxes for repeating content without code replication, based on PDF Form XObjects
i xsim: eXercise Sheets IMproved
i xskak: An extension to the skak package for chess typesetting
i xstring: String manipulation for (La)TeX
i xtab: Break tables across pages
i xtuthesis: XTU thesis template
i xunicode: Generate Unicode characters from accented glyphs
i xurl: Allow URL breaks at any alphanumerical character
i xwatermark: Graphics and text watermarks on selected pages
i xyling: Draw syntactic trees, etc., for linguistics literature, using xy-pic
i xymtex: Typesetting chemical structures
i xypic: Flexible diagramming macros
i xypic-tut-pt: A tutorial for XY-pic, in Portuguese
i xytree: Tree macros using XY-Pic
i yafoot: A bundle of miscellaneous footnote packages
i yagusylo: A symbol loader
i yaletter: Extremely flexible macros for letters, envelopes, and label sheets
i yamlvars: A YAML parser and tool for easy LaTeX definition creation
i yannisgr: Greek fonts by Yannis Haralambous
i yathesis: A LaTeX class for writing a thesis following French rules
i yax: Yet Another Key System
i yazd-thesis: A template for the Yazd University
i yb-book: Template for YB Branded Books
i ycbook: A versatile book class
i ydoc: Macros for documentation of LaTeX classes and packages
i yet-another-guide-latex2e: A short guide to using LaTeX2e to typeset high quality documents
i yfonts: Support for old German fonts
i yfonts-otf: OpenType version of the Old German fonts designed by Yannis Haralambous
i yfonts-t1: Old German-style fonts, in Adobe type 1 format
i yhmath: Extended maths fonts for LaTeX
i yinit-otf: OTF conversion of Yannis Haralambous' Old German decorative initials
i york-thesis: A thesis class file for York University, Toronto
i youngtab: Typeset Young-Tableaux
i yplan: Daily planner type calendar
i yplan.universal-darwin: universal-darwin files of yplan
i yquant: Typesetting quantum circuits in a human-readable language
i ysabeau: Ysabeau fonts with LaTeX support for traditional TeX engines
i ytableau: Many-featured Young tableaux and Young diagrams
i zapfchan: URW 'Base 35' font pack for LaTeX
i zapfding: URW 'Base 35' font pack for LaTeX
i zbmath-review-template: Template for a zbMATH Open review
i zebra-goodies: A collection of handy macros for paper writing
i zed-csp: Typesetting Z and CSP format specifications
i zennote: Streamline your note-taking process!
i zhlineskip: Line spacing for CJK documents
i zhlipsum: Chinese dummy text
i zhmetrics: TFM subfont files for using Chinese fonts in 8-bit TeX
i zhmetrics-uptex: Chinese font metrics for upTeX
i zhnumber: Typeset Chinese representations of numbers
i zhspacing: Spacing for mixed CJK-English documents in XeTeX
i ziffer: Conversion of punctuation in maths mode
i zitie: Create CJK character calligraphy practicing sheets
i zlmtt: Use Latin Modern Typewriter fonts
i zootaxa-bst: A BibTeX style for the journal Zootaxa
i zref: A new reference scheme for LaTeX
i zref-check: Flexible cross-references with contextual checks based on zref
i zref-clever: Clever LaTeX cross-references based on zref
i zref-vario: Extended LaTeX page cross-references with varioref and zref-clever
i zugferd: ZUGFeRD and Faktur-X invoicing using LaTeX
i zwgetfdate: Get package or file date
i zwpagelayout: Page layout and crop-marks
i zx-calculus: A library to typeset ZX Calculus diagrams
i zxjafbfont: Fallback CJK font support for xeCJK
i zxjafont: Set up Japanese font families for XeLaTeX
i zxjatype: Standard conforming typesetting of Japanese, for XeLaTeX
i zztex: A full-featured TeX macro package for producing books, journals, and manuals


==> figs/windrose/windrose_smarteole2.pdf_tex <==
%% Creator: Inkscape 1.1.2 (b8e25be833, 2022-02-05), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'windrose_smarteole2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{576bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{windrose_smarteole2.pdf}}%
  \end{picture}%
\endgroup%


==> figs/windrose/windrose_weights2.pdf_tex <==
%% Creator: Inkscape 1.1.2 (b8e25be833, 2022-02-05), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'windrose_weights2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{460.8bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{windrose_weights2.pdf}}%
  \end{picture}%
\endgroup%


==> installed_texlive_packages.txt <==
i 12many: Generalising mathematical index sets
i 2up: Macros to print two-up
i a0poster: Support for designing posters on large paper
i a2ping: Advanced PS, PDF, EPS converter
i a2ping.universal-darwin: universal-darwin files of a2ping
i a4wide: "Wide" a4 layout
i a5comb: Support for a5 paper sizes
i aaai-named: BibTeX style for AAAI
i aalok: LaTeX class file for the Marathi journal 'Aalok'
i aastex: Macros for Manuscript Preparation for AAS Journals
i abbr: Simple macros supporting abreviations for Plain and LaTeX
i abc: Support ABC music notation in LaTeX
i abnt: Typesetting academic works according to ABNT rules
i abntex2: Typeset technical and scientific Brazilian documents based on ABNT rules
i abntexto: LaTeX class for formatting academic papers in ABNT standards
i aboensis: A late medieval OpenType cursive font
i abraces: Asymmetric over-/underbraces in maths
i abspos: Absolute placement with coffins
i abstract: Control the typesetting of the abstract environment
i abstyles: Adaptable BibTeX styles
i academicons: Font containing high quality icons of online academic profiles
i accanthis: Accanthis fonts, with LaTeX support
i accents: Multiple mathematical accents
i accessibility: Create tagged and structured PDF files
i accfonts: Utilities to derive new fonts from existing ones
i accfonts.universal-darwin: universal-darwin files of accfonts
i accsupp: Better accessibility support for PDF files
i achemso: Support for American Chemical Society journal submissions
i acmart: Class for typesetting publications of ACM
i acmconf: Class for ACM conference proceedings
i acro: Typeset acronyms
i acronym: Expand acronyms at least once
i acroterm: Manage and index acronyms and terms
i active-conf: Class for typesetting ACTIVE conference papers
i actuarialangle: Angle symbol denoting a duration in actuarial and financial notation
i actuarialsymbol: Actuarial symbols of life contingencies and financial mathematics
i addfont: Easier use of fonts without LaTeX support
i addliga: Access basic ligatures in legacy TrueType fonts
i addlines: A user-friendly wrapper around \enlargethispage
i addtoluatexpath: Add paths to Lua packages and input TeX files
i adfathesis: Australian Defence Force Academy thesis format
i adforn: OrnementsADF font with TeX/LaTeX support
i adfsymbols: SymbolsADF with TeX/LaTeX support
i adhocfilelist: '\listfiles' entries from the command line
i adhocfilelist.universal-darwin: universal-darwin files of adhocfilelist
i adigraph: Augmenting directed graphs
i adjmulticol: Adjusting margins for multicolumn and single column output
i adjustbox: Graphics package-alike macros for "general" boxes
i adobemapping: Adobe cmap and pdfmapping files
i adrconv: BibTeX styles to implement an address database
i adtrees: Macros for drawing adpositional trees
i advdate: Print a date relative to "today"
i advice: Extend commands and environments
i ae: Virtual fonts for T1 encoded CMR-fonts
i aeguill: Add several kinds of guillemets to the ae fonts
i aesupp: Special support for the ae character
i affilauthor: Tag author and affiliation information in a key-value style
i afm2pl: convert AFM to TeX property list (.pl) metrics
i afm2pl.universal-darwin: universal-darwin files of afm2pl
i afparticle: Typesetting articles for Archives of Forensic Psychology
i afthesis: Air Force Institute of Technology thesis class
i aguplus: Styles for American Geophysical Union
i aiaa: Typeset AIAA conference papers
i aichej: Bibliography style file for the AIChE Journal
i aiplans: A TikZ-based library for drawing POCL plans
i ajl: BibTeX style for AJL
i akktex: A collection of packages and classes
i akletter: Comprehensive letter support
i akshar: Support for syllables in the Devanagari script
i albatross: Find fonts that contain a given glyph
i albatross.universal-darwin: universal-darwin files of albatross
i alchemist: Typeset alchemist and astrological symbols
i alegreya: Alegreya fonts with LaTeX support
i aleph: Extended TeX
i aleph.universal-darwin: universal-darwin files of aleph
i alertmessage: Alert messages for LaTeX
i alfaslabone: The Alfa Slab One font face with support for LaTeX and pdfLaTeX
i alg: LaTeX environments for typesetting algorithms
i algobox: Typeset Algobox programs
i algolrevived: A revival of Frutiger's Algol alphabet
i algorithm2e: Floating algorithm environment with algorithmic keywords
i algorithmicx: The algorithmic style you always wanted
i algorithms: A suite of tools for typesetting algorithms in pseudo-code
i algpseudocodex: Package for typesetting pseudocode
i algxpar: Support multiple lines of pseudocode
i aligned-overset: Fix alignment at \overset or \underset
i alkalami: A font for Arabic-based writing systems in Nigeria and Niger
i allrunes: Fonts and LaTeX package for almost all runes
i almendra: Almendra fonts with LaTeX support
i almfixed: Arabic-Latin Modern Fixed extends TeX-Gyre Latin Modern Mono 10 Regular to full Arabic Unicode support
i alnumsec: Alphanumeric section numbering
i alpha-persian: Persian version of alpha.bst
i alphalph: Convert numbers to letters
i alterqcm: Multiple choice questionnaires in two column tables
i altfont: Alternative font handling in LaTeX
i altsubsup: Subscripts and superscripts with square brackets
i amiri: A classical Arabic typeface, Naskh style
i amiweb2c-guide: How to install AmiWeb2c
i amnestyreport: A LaTeX class for Amnesty International
i amsaddr: Alter the position of affiliations in amsart
i amscdx: Enhanced commutative diagrams
i amscls: AMS document classes for LaTeX
i amscls-doc: User documentation for AMS document classes
i amsfonts: TeX fonts from the American Mathematical Society
i amslatex-primer: Getting up and running with AMS-LaTeX
i amsldoc-it: Italian translation of amsldoc
i amsldoc-vn: Vietnamese translation of AMSLaTeX documentation
i amsmath: AMS mathematical facilities for LaTeX
i amsmath-it: Italian translations of some old amsmath documents
i amsrefs: A LaTeX-based replacement for BibTeX
i amstex: American Mathematical Society plain TeX macros
i amstex.universal-darwin: universal-darwin files of amstex
i amsthdoc-it: Italian translation of amsthdoc: Using the amsthm package
i andika: andika fonts with support for all LaTeX engines
i animate: Create PDF and SVG animations from graphics files and inline graphics
i annee-scolaire: Automatically typeset the academic year (French way)
i annotate: A bibliography style with annotations
i annotate-equations: Easily annotate math equations using TikZ
i anonchap: Make chapters be typeset like sections
i anonymous-acm: Typeset anonymous versions for ACM articles
i anonymouspro: Use AnonymousPro fonts with LaTeX
i answers: Setting questions (or exercises) and answers
i antanilipsum: Generate sentences in the style of "Amici miei"
i antiqua: URW Antiqua condensed font, for use with TeX
i antique-spanish-units: A short document about antique spanish units
i antomega: Alternative language support for Omega/Lambda
i antt: Antykwa Torunska: a Type 1 family of a Polish traditional type
i anufinalexam: LaTeX document shell for ANU final exam
i anyfontsize: Select any font size in LaTeX
i anysize: A simple package to set up document margins
i aobs-tikz: TikZ styles for creating overlaid pictures in beamer
i aomart: Typeset articles for the Annals of Mathematics
i apa: American Psychological Association format
i apa6: Format documents in APA style (6th edition)
i apa6e: Format manuscripts to APA 6th edition guidelines
i apa7: Format documents in APA style (7th edition)
i apacite: Citation style following the rules of the APA
i apalike-ejor: A BibTeX style file for the European Journal of Operational Research
i apalike-german: A copy of apalike.bst with German localization
i apalike2: Bibliography style that approaches APA requirements
i apnum: Arbitrary precision numbers implemented by TeX macros
i appendix: Extra control of appendices
i appendixnumberbeamer: Manage frame numbering in appendixes in beamer
i apprendre-a-programmer-en-tex: The book "Apprendre a programmer en TeX"
i apprends-latex: Apprends LaTeX!
i apptools: Tools for customising appendices
i apxproof: Proofs in appendix
i arabi: (La)TeX support for Arabic and Farsi, compliant with Babel
i arabi-add: Using hyperref and bookmark packages with arabic and farsi languages
i arabic-book: An Arabic book class
i arabicfront: Frontmatter with arabic page numbers
i arabluatex: ArabTeX for LuaLaTeX
i arabtex: Macros and fonts for typesetting Arabic
i arabxetex: An ArabTeX-like interface for XeLaTeX
i aramaic-serto: Fonts and LaTeX for Syriac written in Serto
i arara: Automation of LaTeX compilation
i arara.universal-darwin: universal-darwin files of arara
i archaeologie: A citation-style which covers rules of the German Archaeological Institute
i archaic: A collection of archaic fonts
i archivo: The Archivo font face with support for LaTeX and pdfLaTeX
i arcs: Draw arcs over and under text
i arev: Fonts and LaTeX support files for Arev Sans
i argumentation: Create abstract argumentation frameworks via TikZ
i arimo: Arimo sans serif fonts with LaTeX support
i armtex: A system for writing in Armenian with TeX and LaTeX
i around-the-bend: Typeset exercises in TeX, with answers
i arphic: Arphic (Chinese) font packages
i arphic-ttf: TrueType version of Chinese Arphic fonts
i arraycols: New column types for array and tabular environments
i arrayjobx: Array data structures for (La)TeX
i arraysort: Sort arrays (or portions of them)
i arsclassica: A different view of the ClassicThesis package
i arsenal: Open Type font by Andrij Shevchenko
i articleingud: LaTeX class for articles published in INGENIERIA review
i arvo: The Arvo font face with support for LaTeX and pdfLaTeX
i arydshln: Draw dash-lines in array/tabular
i asaetr: Transactions of the ASAE
i asana-math: A font to typeset maths in Xe(La)TeX and Lua(La)TeX
i asapsym: Using the free ASAP Symbol font with LaTeX and Plain TeX
i ascelike: Bibliography style for the ASCE
i ascii-chart: An ASCII wall chart
i ascii-font: Use the ASCII "font" in LaTeX
i asciilist: Environments AsciiList and AsciiDocList for prototyping nested lists in LaTeX
i ascmac: Boxes and picture macros with Japanese vertical writing support
i askinclude: Interactive use of \includeonly
i askmaps: Typeset American style Karnaugh maps
i asmeconf: A LaTeX template for ASME conference papers
i asmejour: A template for ASME journal papers
i aspectratio: Capital A and capital R ligature for Aspect Ratio
i assignment: A class file for typesetting homework and lab assignments
i assoccnt: Associate counters, making them step when a master steps
i association-matrix: LaTeX support for creating association matrices
i asternote: Annotation symbols enclosed in square brackets and marked with an asterisk
i astro: Astronomical (planetary) symbols
i asy-overview: A brief overview of the Asymptote language for drawing mathematical graphics
i asyfig: Commands for using Asymptote figures
i asymptote: 2D and 3D TeX-Aware Vector Graphics Language
i asymptote-by-example-zh-cn: Asymptote by example
i asymptote-faq-zh-cn: Asymptote FAQ (Chinese translation)
i asymptote-manual-zh-cn: A Chinese translation of the asymptote manual
i asymptote.universal-darwin: universal-darwin files of asymptote
i asypictureb: User-friendly integration of Asymptote into LaTeX
i atbegshi: Execute stuff at \shipout time
i atenddvi: Provides the \AtEndDvi command
i atendofenv: Add a custom symbol at the end of an environment
i atkinson: Support for the Atkinson Hyperlegible family of fonts
i attachfile: Attach arbitrary files to a PDF document
i attachfile2: Attach files into PDF
i attachfile2.universal-darwin: universal-darwin files of attachfile2
i atveryend: Hooks at the very end of a document
i aucklandthesis: Memoir-based class for formatting University of Auckland masters' and doctors' theses
i augie: Calligraphic font for typesetting handwriting
i auncial-new: Artificial Uncial font and LaTeX support macros
i aurical: Calligraphic fonts for use with LaTeX in T1 encoding
i aurl: Extends the hyperref package with a mechanism for hyperlinked URLs abbreviated with prefixes
i authoraftertitle: Make author, etc., available after \maketitle
i authorarchive: Adds self-archiving information to scientific papers
i authordate: Author/date style citation styles
i authorindex: Index citations by author names
i authorindex.universal-darwin: universal-darwin files of authorindex
i auto-pst-pdf: Wrapper for pst-pdf (with some psfrag features)
i auto-pst-pdf-lua: Using LuaLaTeX together with PostScript code
i autoaligne: Align terms and members in math expressions
i autoarea: Automatic computation of bounding boxes with PiCTeX
i autobreak: Simple line breaking of long formulae
i autofancyhdr: Automatically compute headlength for fancyhdr package
i automata: Finite state machines, graphs and trees in MetaPost
i autonum: Automatic equation references
i autopdf: Conversion of graphics to pdfLaTeX-compatible formats
i autopuncitems: Automatically punctuate lists
i autosp: A Preprocessor that generates note-spacing commands for MusiXTeX scores
i autosp.universal-darwin: universal-darwin files of autosp
i autotype: A LuaLaTeX package for automatic language-specific typography
i auxhook: Hooks for auxiliary files
i avantgar: URW 'Base 35' font pack for LaTeX
i avremu: An 8-Bit Microcontroller Simulator written in LaTeX
i awesomebox: Draw admonition blocks in your documents, illustrated with FontAwesome icons
i axessibility: Access to formulas in PDF files by assistive technologies
i axodraw2: Feynman diagrams in a LaTeX document
i axodraw2.universal-darwin: universal-darwin files of axodraw2
i b1encoding: LaTeX encoding tools for Bookhands fonts
i babel: Multilingual support for LaTeX, LuaLaTeX, XeLaTeX, and Plain TeX
i babel-albanian: Support for Albanian within babel
i babel-azerbaijani: Support for Azerbaijani within babel
i babel-basque: Babel contributed support for Basque
i babel-belarusian: Babel support for Belarusian
i babel-bosnian: Babel contrib support for Bosnian
i babel-breton: Babel contributed support for Breton
i babel-bulgarian: Babel contributed support for Bulgarian
i babel-catalan: Babel contributed support for Catalan
i babel-croatian: Babel contributed support for Croatian
i babel-czech: Babel support for Czech
i babel-danish: Babel contributed support for Danish
i babel-dutch: Babel contributed support for Dutch
i babel-english: Babel support for English
i babel-esperanto: Babel support for Esperanto
i babel-estonian: Babel support for Estonian
i babel-finnish: Babel support for Finnish
i babel-french: Babel contributed support for French
i babel-friulan: Babel/Polyglossia support for Friulan(Furlan)
i babel-galician: Babel/Polyglossia support for Galician
i babel-georgian: Babel support for Georgian
i babel-german: Babel support for documents written in German
i babel-greek: Babel support for the Greek language and script
i babel-hebrew: Babel support for Hebrew
i babel-hungarian: Babel support for Hungarian (Magyar)
i babel-icelandic: Babel support for Icelandic
i babel-indonesian: Support for Indonesian within babel
i babel-interlingua: Babel support for Interlingua
i babel-irish: Babel support for Irish
i babel-italian: Babel support for Italian text
i babel-japanese: Babel support for Japanese
i babel-kurmanji: Babel support for Kurmanji
i babel-latin: Babel support for Latin
i babel-latvian: Babel support for Latvian
i babel-lithuanian: Babel support for documents written in Lithuanian
i babel-macedonian: Babel module to support Macedonian Cyrillic
i babel-malay: Support for Malay within babel
i babel-norsk: Babel support for Norwegian
i babel-occitan: Babel support for Occitan
i babel-piedmontese: Babel support for Piedmontese
i babel-polish: Babel support for Polish
i babel-portuges: Babel support for Portuges
i babel-romanian: Babel support for Romanian
i babel-romansh: Babel/Polyglossia support for the Romansh language
i babel-russian: Russian language module for Babel
i babel-samin: Babel support for Samin
i babel-scottish: Babel support for Scottish Gaelic
i babel-serbian: Babel/Polyglossia support for Serbian
i babel-serbianc: Babel module to support Serbian Cyrillic
i babel-slovak: Babel support for typesetting Slovak
i babel-slovenian: Babel support for typesetting Slovenian
i babel-sorbian: Babel support for Upper and Lower Sorbian
i babel-spanish: Babel support for Spanish
i babel-swedish: Babel support for typesetting Swedish
i babel-thai: Support for Thai within babel
i babel-turkish: Babel support for Turkish documents
i babel-ukrainian: Babel support for Ukrainian
i babel-vietnamese: Babel support for typesetting Vietnamese
i babel-welsh: Babel support for Welsh
i babelbib: Multilingual bibliographies
i background: Placement of background material on pages of a document
i backnaur: Typeset Backus Naur Form definitions
i baekmuk: Baekmuk Korean TrueType fonts
i bagpipe: Support for typesetting bagpipe music
i bangla: A comprehensive Bangla LaTeX package
i bangorcsthesis: Typeset a thesis at Bangor University
i bangorexam: Typeset an examination at Bangor University
i bangtex: Writing Bangla and Assamese with LaTeX
i bankstatement: A LaTeX class for bank statements based on csv data
i barcodes: Fonts for making barcodes
i bardiag: LaTeX package for drawing bar diagrams
i barr: Diagram macros by Michael Barr
i barracuda: Draw barcodes with Lua
i bartel-chess-fonts: A set of fonts supporting chess diagrams
i bashful: Invoke bash commands from within LaTeX
i basicarith: Macros for typesetting basic arithmetic
i baskervaldadf: Baskervald ADF fonts collection with TeX/LaTeX support
i baskervaldx: Extension and modification of BaskervaldADF with LaTeX support
i baskervillef: Fry's Baskerville look-alike, with math support
i basque-book: Class for book-type documents written in Basque
i basque-date: Print the date in Basque
i bath-bst: Harvard referencing style as recommended by the University of Bath Library
i bbcard: Bullshit bingo, calendar and baseball-score cards
i bbding: A symbol (dingbat) font and LaTeX macros for its use
i bbm: "Blackboard-style" cm fonts
i bbm-macros: LaTeX support for "blackboard-style" cm fonts
i bbold: Sans serif blackboard bold
i bbold-type1: An Adobe Type 1 format version of the bbold font
i bboldx: Extension of the bbold package with a Blackboard Bold alphabet
i bchart: Draw simple bar charts in LaTeX
i bclogo: Creating colourful boxes with logos
i beamer: A LaTeX class for producing presentations and slides
i beamer-fuberlin: Beamer, using the style of FU Berlin
i beamer-rl: Right to left presentation with beamer and babel
i beamer-tut-pt: An introduction to the Beamer class, in Portuguese
i beamer-verona: A theme for the beamer class
i beamer2thesis: Thesis presentations using beamer
i beamerappendixnote: Create notes on appendix frames in beamer
i beameraudience: Assembling beamer frames according to audience
i beamerauxtheme: Supplementary outer and inner themes for beamer
i beamercolorthemeowl: A flexible beamer color theme to maximize visibility
i beamerdarkthemes: Dark color themes for beamer
i beamerposter: Extend beamer and a0poster for custom sized posters
i beamersubframe: Reorder frames in the PDF file
i beamerswitch: Convenient mode selection in Beamer documents
i beamertheme-arguelles: Simple, typographic beamer theme
i beamertheme-cuerna: A beamer theme with 4 colour palettes
i beamertheme-detlevcm: A beamer theme designed for use in the University of Leeds
i beamertheme-epyt: A simple and clean theme for LaTeX beamer class
i beamertheme-focus: A minimalist presentation theme for LaTeX Beamer
i beamertheme-gotham: A versatile and extendable beamer theme based on Metropolis
i beamertheme-light: A minimal beamer style
i beamertheme-metropolis: A modern LaTeX beamer theme
i beamertheme-mirage: A beamer theme with dark and light colour schemes
i beamertheme-npbt: A collection of LaTeX beamer themes
i beamertheme-phnompenh: A simple beamer theme
i beamertheme-pure-minimalistic: A minimalistic presentation theme for LaTeX Beamer
i beamertheme-rainbow: A beamer colour theme which alternates theme colours on every frame
i beamertheme-saintpetersburg: A beamer theme that incorporates colours and fonts of Saint Petersburg State University
i beamertheme-simpledarkblue: Template for a simple presentation
i beamertheme-simpleplus: A simple and clean theme for LaTeX beamer
i beamertheme-tcolorbox: A beamer inner theme which reproduces standard beamer blocks using tcolorboxes
i beamertheme-trigon: A modern, elegant, and versatile theme for Beamer
i beamertheme-upenn-bc: Beamer themes for Boston College and the University of Pennsylvania
i beamerthemeamurmaple: A new modern beamer theme
i beamerthemeconcrete: A collection of flat beamer themes
i beamerthemejltree: Contributed beamer theme
i beamerthemelalic: A beamer theme for LALIC
i beamerthemenirma: A Beamer theme for academic presentations
i beamerthemenord: A simple beamer theme using the "Nord" color theme
i bearwear: Shirts to dress TikZbears
i beaulivre: Write your books in a colorful way
i beautybook: A beautiful book template for maths and science
i beautynote: A package designed to meet the publication of books and the production of LaTeX templates, with elegant chapter
i beebe: A collection of bibliographies
i begingreek: Greek environment to be used with pdfLaTeX only
i begriff: Typeset Begriffschrift
i beilstein: Support for submissions to the "Beilstein Journal of Nanotechnology"
i belleek: Free replacement for basic MathTime fonts
i bengali: Support for the Bengali language
i bera: Bera fonts
i berenisadf: Berenis ADF fonts and TeX/LaTeX support
i besjournals: Bibliographies suitable for British Ecological Society journals
i bestpapers: A BibTeX package to produce lists of authors' best papers
i betababel: Insert ancient greek text coded in Beta Code
i beton: Use Concrete fonts
i beuron: The script of the Beuronese art school
i bewerbung: Typesetting job applications
i bez123: Support for Bezier curves
i bezierplot: Approximate smooth function graphs with cubic bezier splines for use with TikZ or MetaPost
i bfh-ci: Corporate Design for Bern University of Applied Sciences
i bgteubner: Class for producing books for the publisher "Teubner Verlag"
i bguq: Improved quantifier stroke for Begriffsschrift packages
i bhcexam: An exam class for mathematics teachers in China
i bib-fr: French translation of classical BibTeX styles
i bib2gls: Command line application to convert .bib files to glossaries-extra.sty resource files
i bib2gls.universal-darwin: universal-darwin files of bib2gls
i bib2qr: Cite BibTeX entries with QR codes
i bibarts: "Arts"-style bibliographical information
i bibcop: Style checker for .bib files
i bibcop.universal-darwin: universal-darwin files of bibcop
i biber: A BibTeX replacement for users of BibLaTeX
i biber-ms: A BibTeX replacement for users of BibLaTeX (multiscript version)
i biber-ms.universal-darwin: universal-darwin files of biber-ms
i biber.universal-darwin: universal-darwin files of biber
i bibexport: Extract a BibTeX file based on a .aux file
i bibexport.universal-darwin: universal-darwin files of bibexport
i bibhtml: BibTeX support for HTML files
i biblatex: Sophisticated Bibliographies in LaTeX
i biblatex-abnt: BibLaTeX style for Brazil's ABNT rules
i biblatex-ajc2020unofficial: BibLaTeX style for the Australasian Journal of Combinatorics
i biblatex-anonymous: A tool to manage anonymous work with BibLaTeX
i biblatex-apa: BibLaTeX citation and reference style for APA
i biblatex-apa6: BibLaTeX citation and reference style for APA 6th Edition
i biblatex-archaeology: A collection of BibLaTeX styles for German prehistory
i biblatex-arthistory-bonn: BibLaTeX citation style covers the citation and bibliography guidelines for art historians
i biblatex-bath: Harvard referencing style as recommended by the University of Bath Library
i biblatex-bookinarticle: Manage book edited in article
i biblatex-bookinother: Manage book edited in other entry type
i biblatex-bwl: BibLaTeX citations for FU Berlin
i biblatex-caspervector: A simple citation style for Chinese users
i biblatex-cheatsheet: BibLaTeX/Biber 'cheat sheet'
i biblatex-chem: A set of BibLaTeX implementations of chemistry-related bibliography styles
i biblatex-chicago: Chicago style files for BibLaTeX
i biblatex-claves: A tool to manage claves of old litterature with BibLaTeX
i biblatex-cv: Create a CV from BibTeX files
i biblatex-dw: Humanities styles for BibLaTeX
i biblatex-enc: BibLaTeX style for the Ecole nationale des chartes (Paris)
i biblatex-ext: Extended BibLaTeX standard styles
i biblatex-fiwi: BibLaTeX styles for use in German humanities
i biblatex-gb7714-2015: A BibLaTeX implementation of the GBT7714-2015 bibliography style for Chinese users
i biblatex-german-legal: Comprehensive citation style for German legal texts
i biblatex-gost: BibLaTeX support for GOST standard bibliographies
i biblatex-historian: A BibLaTeX style
i biblatex-ieee: IEEE style files for BibLaTeX
i biblatex-ijsra: BibLaTeX style for the International Journal of Student Research in Archaeology
i biblatex-iso690: BibLaTeX style for ISO 690 standard
i biblatex-jura2: Citation style for the German legal profession
i biblatex-juradiss: BibLaTeX stylefiles for German law theses
i biblatex-license: Add license data to the bibliography
i biblatex-lncs: BibLaTeX style for Springer Lecture Notes in Computer Science
i biblatex-lni: LNI style for BibLaTeX
i biblatex-luh-ipw: BibLaTeX styles for social sciences
i biblatex-manuscripts-philology: Manage classical manuscripts with BibLaTeX
i biblatex-mla: MLA style files for BibLaTeX
i biblatex-morenames: New names for standard BibLaTeX entry type
i biblatex-ms: Sophisticated Bibliographies in LaTeX (multiscript version)
i biblatex-multiple-dm: Load multiple datamodels in BibLaTeX
i biblatex-musuos: A BibLaTeX style for citations in musuos.cls
i biblatex-nature: BibLaTeX support for Nature
i biblatex-nejm: BibLaTeX style for the New England Journal of Medicine (NEJM)
i biblatex-nottsclassic: Citation style for the University of Nottingham
i biblatex-opcit-booktitle: Use op. cit. for the booktitle of a subentry
i biblatex-oxref: BibLaTeX styles inspired by the Oxford Guide to Style
i biblatex-philosophy: Styles for using BibLaTeX for work in philosophy
i biblatex-phys: A BibLaTeX implementation of the AIP and APS bibliography style
i biblatex-publist: BibLaTeX bibliography support for publication lists
i biblatex-readbbl: Read a .bbl file created by biber
i biblatex-realauthor: Indicate the real author of a work
i biblatex-sbl: Society of Biblical Literature (SBL) style files for BibLaTeX
i biblatex-science: BibLaTeX implementation of the Science bibliography style
i biblatex-shortfields: Use short forms of fields with BibLaTeX
i biblatex-socialscienceshuberlin: BibLaTeX-style for the social sciences at HU Berlin
i biblatex-software: BibLaTeX stylefiles for software products
i biblatex-source-division: References by "division" in classical sources
i biblatex-spbasic: A BibLaTeX style emulating Springer's old spbasic.bst
i biblatex-subseries: Manages subseries with BibLaTeX
i biblatex-swiss-legal: Bibliography and citation styles following Swiss legal practice
i biblatex-trad: "Traditional" BibTeX styles with BibLaTeX
i biblatex-true-citepages-omit: Correction of some limitation of the citepages=omit option of BibLaTeX styles
i biblatex-unified: BibLaTeX implementation of the unified stylesheet for linguistics journals
i biblatex-vancouver: Vancouver style for BibLaTeX
i biblatex2bibitem: Convert BibLaTeX-generated bibliography to bibitems
i bibleref: Format bible citations
i bibleref-french: French translations for bibleref
i bibleref-german: German adaptation of bibleref
i bibleref-lds: Bible references, including those to the scriptures of the Church of Jesus Christ of Latter Day Saints
i bibleref-mouth: Consistent formatting of Bible references
i bibleref-parse: Specify Bible passages in human-readable format
i bibletext: Insert Bible passages by their reference
i biblist: Print a BibTeX database
i bibtex: Process bibliographies (bib files) for LaTeX or other formats
i bibtex.universal-darwin: universal-darwin files of bibtex
i bibtex8: BibTeX variant supporting 8-bit encodings
i bibtex8.universal-darwin: universal-darwin files of bibtex8
i bibtexperllibs: BibTeX Perl Libraries
i bibtexperllibs.universal-darwin: universal-darwin files of bibtexperllibs
i bibtexu: BibTeX variant supporting Unicode (UTF-8), via ICU
i bibtexu.universal-darwin: universal-darwin files of bibtexu
i bibtools: Bib management tools
i bibtopic: Include multiple bibliographies in a document
i bibtopicprefix: Prefix references to bibliographies produced by bibtopic
i bibunits: Multiple bibliographies in one document
i bidi: Bidirectional typesetting in plain TeX and LaTeX, using XeTeX
i bidi-atbegshi: Bidi-aware shipout macros
i bidicontour: Bidi-aware coloured contour around text
i bidihl: Experimental bidi-aware text highlighting
i bidipagegrid: Bidi-aware page grid in background
i bidipresentation: Experimental bidi presentation
i bidishadowtext: Bidi-aware shadow text
i bigfoot: Footnotes for critical editions
i bigintcalc: Integer calculations on very large numbers
i bigints: Writing big integrals
i bilingualpages: Typeset two columns in parallel
i binarytree: Drawing binary trees using TikZ
i binomexp: Calculate Pascal's triangle
i biochemistry-colors: Colors used to display amino acids, nucleotides, sugars or atoms in biochemistry
i biocon: Typesetting biological species names
i biolett-bst: A BibTeX style for the journal "Biology Letters"
i bitelist: Split list, in TeX's mouth
i bithesis: Templates for the Beijing Institute of Technology
i bitpattern: Typeset bit pattern diagrams
i bitset: Handle bit-vector datatype
i bitter: The Bitter family of fonts with LaTeX support
i bizcard: Typeset business cards
i bjfuthesis: A thesis class for Beijing Forestry University
i blacklettert1: T1-encoded versions of Haralambous old German fonts
i blindtext: Producing 'blind' text for testing
i blkarray: Extended array and tabular
i blochsphere: Draw pseudo-3D diagrams of Bloch spheres
i block: A block letter style for the letter class
i blockdraw_mp: Block diagrams and bond graphs, with MetaPost
i blopentype: A basic LuaTeX OpenType handler
i bloques: Generate control diagrams
i blowup: Upscale or downscale all pages of a document
i blox: Draw block diagrams, using TikZ
i bmstu: A LaTeX class for Bauman Moscow State Technical University
i bmstu-iu8: A class for IU8 reports
i bnumexpr: Extends eTeX's \numexpr...\relax construct to big integers
i bodegraph: Draw Bode, Nyquist and Black plots with gnuplot and TikZ
i bodeplot: Draw Bode, Nyquist and Nichols plots with gnuplot or pgfplots
i bohr: Simple atom representation according to the Bohr model
i boisik: A font inspired by Baskerville design
i boites: Boxes that may break across pages
i bold-extra: Use bold small caps and typewriter fonts
i boldtensors: Bold latin and greek characters through simple prefix characters
i bondgraph: Create bond graph figures in LaTeX documents
i bondgraphs: Draws bond graphs in LaTeX, using PGF/TikZ
i bonum-otf: Support for the OpenType font Bonum
i book-of-common-prayer: Typeset in the style of "Book of Common Prayer"
i bookcover: A class for book covers and dust jackets
i bookdb: A BibTeX style file for cataloguing a home library
i bookest: Extended book class
i bookhands: A collection of book-hand fonts
i booklet: Aids for printing simple booklets
i bookman: URW 'Base 35' font pack for LaTeX
i bookmark: A new bookmark (outline) organization for hyperref
i bookshelf: Create a nice image from a BibTeX file
i bookshelf.universal-darwin: universal-darwin files of bookshelf
i booktabs: Publication quality tables in LaTeX
i booktabs-de: German version of booktabs
i booktabs-fr: French translation of booktabs documentation
i boolexpr: A boolean expression evaluator and a switch command
i boondox: Mathematical alphabets derived from the STIX fonts
i bophook: Provides an At-Begin-Page hook
i borceux: Diagram macros by Francois Borceux
i bosisio: A collection of packages by Francesco Bosisio
i boxedminipage: Framed minipages of a specified total width (text and frame combined)
i boxhandler: Flexible Captioning and Deferred Box/List Printing
i bpchem: Typeset chemical names, formulae, etc
i bpolynomial: Drawing polynomial functions of up to order 3
i br-lex: A Class for Typesetting Brazilian legal texts
i bracketkey: Produce bracketed identification keys
i braids: Draw braid diagrams with PGF/TikZ
i braille: Support for braille
i braket: Dirac bra-ket and set notations
i brandeis-dissertation: Class for Brandeis University dissertations
i brandeis-problemset: Document class for COSI Problem sets at Brandeis University (Waltham, MA)
i brandeis-thesis: A class for Brandeis University M.A. theses
i breakcites: Ensure that multiple citations may break at line end
i breakurl: Line-breakable \url-like links in hyperref when compiling via dvips/ps2pdf
i bredzenie: A Polish version of "lorem ipsum..." in the form of a LaTeX package
i breqn: Automatic line breaking of displayed equations
i bropd: Simplified brackets and differentials in LaTeX
i brushscr: A handwriting script font
i bubblesort: Bubble sorts a list
i buctthesis: Beijing University of Chemical Technology Thesis Template
i bullcntr: Display list item counter as regular pattern of bullets
i bundledoc: Bundle together all the files needed to build a LaTeX document
i bundledoc.universal-darwin: universal-darwin files of bundledoc
i burmese: Basic Support for Writing Burmese
i businesscard-qrcode: Business cards with QR-Code
i bussproofs: Proof trees in the style of the sequent calculus
i bussproofs-extra: Extra commands for bussproofs.sty
i bxbase: BX bundle base components
i bxcalc: Extend the functionality of the calc package
i bxcjkjatype: Typeset Japanese with pdfLaTeX and CJK
i bxdpx-beamer: Dvipdfmx extras for use with beamer
i bxdvidriver: Enables specifying a driver option effective only in DVI output
i bxeepic: Eepic facilities using pict2e
i bxenclose: Enclose the document body with some pieces of code
i bxghost: Ghost insertion for proper xkanjiskip
i bxjaholiday: Support for Japanese holidays
i bxjalipsum: Dummy text in Japanese
i bxjaprnind: Adjust the position of parentheses at paragraph head
i bxjatoucs: Convert Japanese character code to Unicode
i bxjscls: Japanese document class collection for all major engines
i bxnewfont: Enhanced \newfont command
i bxorigcapt: To retain the original caption names when using Babel
i bxpapersize: Synchronize output paper size with layout paper size
i bxpdfver: Specify version and compression level of output PDF files
i bxtexlogo: Additional TeX-family logos
i bxwareki: Convert dates from Gregorian to Japanese calender
i byo-twemojis: "Build Your Own Twemojis" with TikZ
i byrne: This package provides a set of tools to typeset geometric proofs in the style of Oliver Byrne's 1847 ed. of Euclid's "Elements"
i bytefield: Create illustrations for network protocol specifications
i c-pascal: Typeset Python, C and Pascal programs
i c90: c90 font encoding for Thai
i cabin: A humanist Sans Serif font, with LaTeX support
i cachepic: Convert document fragments into graphics
i cachepic.universal-darwin: universal-darwin files of cachepic
i cahierprof: Schedule and grade books for French teachers
i caladea: Support for the Caladea family of fonts
i calcage: Calculate the age of something, in years
i calcfrac: Calculates the value of an expression containing fractions
i calctab: Language for numeric tables
i calculation: Typesetting reasoned calculations, also called calculational proofs
i calculator: Use LaTeX as a scientific calculator
i calligra: Calligraphic font
i calligra-type1: Type 1 version of Calligra
i callouts: Put simple annotations and notes inside a picture
i calrsfs: Copperplate calligraphic letters in LaTeX
i cals: Multipage tables with wide range of features
i calxxxx-yyyy: Print a calendar for a group of years
i cancel: Place lines through maths formulae
i canoniclayout: Create canonical page layouts with memoir
i cantarell: LaTeX support for the Cantarell font family
i capt-of: Captions on more than floats
i captcont: Retain float number across several floats
i captdef: Declare free-standing \caption commands
i caption: Customising captions in floating environments
i carbohydrates: Carbohydrate molecules with chemfig
i carlisle: David Carlisle's small packages
i carlito: Support for Carlito sans-serif fonts
i carolmin-ps: Adobe Type 1 format of Carolingian Minuscule fonts
i cartonaugh: A LuaLaTeX package for drawing karnaugh maps with up to 6 variables
i cascade: Constructions with braces to present mathematical demonstrations
i cascadia-code: The Cascadia Code font with support for LaTeX and pdfLaTeX
i cascadiamono-otf: Support for the OpenType font CascadiaMono (with CascadiaCode fontspec config files)
i cascadilla: Typeset papers conforming to the stylesheet of the Cascadilla Proceedings Project
i cases: Numbered cases environment
i casyl: Typeset Cree/Inuktitut in Canadian Aboriginal Syllabics
i catchfile: Catch an external file into a macro
i catchfilebetweentags: Catch text delimited by docstrip tags
i catcodes: Generic handling of TeX category codes
i catechis: Macros for typesetting catechisms
i catoptions: Preserving and recalling standard catcodes
i catppuccinpalette: Provides (x)colors of catppuccin theme
i causets: Draw causal set (Hasse) diagrams
i cbcoptic: Coptic fonts and LaTeX macros for general usage and for philology
i cbfonts: Complete set of Greek fonts
i cbfonts-fd: LaTeX font description files for the CB Greek fonts
i cc-pl: Polish extension of Computer Concrete fonts
i ccaption: Continuation headings and legends for floats
i ccfonts: Support for Concrete text and math fonts in LaTeX
i ccicons: LaTeX support for Creative Commons icons
i cclicenses: Typeset Creative Commons licence logos
i ccool: A key-value document command parser
i cd: Typeset CD covers
i cd-cover: Typeset CD covers
i cdcmd: Expandable conditional commands for LaTeX
i cdpbundl: Business letters in the Italian style
i cell: Bibliography style for Cell
i cellprops: Accept CSS-like selectors in tabular, array, ...
i cellspace: Ensure minimal spacing of table cells
i celtic: A TikZ library for drawing celtic knots
i censor: Tools for producing redacted documents
i centeredline: A macro for centering lines
i centerlastline: Paragraphs with last line centered, known as "Spanish" paragraphs
i cesenaexam: A class file to typeset exams
i cfr-initials: LaTeX packages for use of initials
i cfr-lm: Enhanced support for the Latin Modern fonts
i changebar: Generate changebars in LaTeX documents
i changelayout: Change the layout of individual pages and their text
i changelog: Typesetting keepachangelog.com style changelogs
i changepage: Margin adjustment and detection of odd/even pages
i changes: Manual change markup
i chappg: Page numbering by chapter
i chapterfolder: Package for working with complicated folder structures
i charissil: CharisSIL fonts with support for all LaTeX engines
i charter: Charter fonts
i chbibref: Change the Bibliography/References title
i cheatsheet: A simple cheatsheet class
i checkcites: Check citation commands in a document
i checkcites.universal-darwin: universal-darwin files of checkcites
i checkend: Extend "improperly closed environment" messages
i checklistings: Pass verbatim contents through a compiler and reincorporate the resulting output
i checklistings.universal-darwin: universal-darwin files of checklistings
i chem-journal: Various BibTeX formats for journals in Chemistry
i chemarrow: Arrows for use in chemistry
i chembst: A collection of BibTeX files for chemistry journals
i chemcompounds: Simple consecutive numbering of chemical compounds
i chemcono: Support for compound numbers in chemistry documents
i chemexec: Creating (chemical) exercise sheets
i chemfig: Draw molecules with easy syntax
i chemformula: Command for typesetting chemical formulas and reactions
i chemformula-ru: Using the chemformula package with babel-russian settings
i chemgreek: Upright Greek letters in chemistry
i chemmacros: A collection of macros to support typesetting chemistry documents
i chemnum: A method for numbering chemical compounds
i chemobabel: Convert chemical structures from ChemDraw, MDL molfile or SMILES using Open Babel
i chemplants: Symbology to draw chemical plants with TikZ
i chemschemex: Typeset and cross-reference chemical schemes based on TikZ code
i chemsec: Automated creation of numeric entity labels
i chemstyle: Writing chemistry with style
i cherokee: A font for the Cherokee script
i chess: Fonts for typesetting chess boards
i chess-problem-diagrams: A package for typesetting chess problem diagrams
i chessboard: Print chess boards
i chessfss: A package to handle chess fonts
i chet: LaTeX layout inspired by harvmac
i chextras: A companion package for the Swiss typesetter
i chhaya: Linguistic glossing in Marathi language
i chicago: A "Chicago" bibliography style
i chicago-annote: Chicago-based annotated BibTeX style
i chicagoa: "Chicago" bibliography style with annotations
i chicagolinks: "Chicago" bibliography style that allows annotations
i chickenize: Use lua callbacks for "interesting" textual effects
i chifoot: Chicago-style footnote formatting
i childdoc: Directly compile \include'd child documents
i chinese-jfm: Luatexja-jfm files for Chinese typesetting
i chinesechess: Typeset Chinese chess with l3draw
i chivo: Using the free Chivo fonts with LaTeX
i chkfloat: Warn whenever a float is placed "to far away"
i chklref: Check for problems with labels in LaTeX
i chklref.universal-darwin: universal-darwin files of chklref
i chktex: Check for errors in LaTeX documents
i chktex.universal-darwin: universal-darwin files of chktex
i chletter: Class for typesetting letters to Swiss rules
i chngcntr: Change the resetting of counters
i chordbars: Print chord grids for pop/jazz tunes
i chordbox: Draw chord diagrams
i chronology: Provides a horizontal timeline
i chronosys: Drawing time-line diagrams
i chs-physics-report: Physics lab reports for Carmel High School
i chscite: Bibliography style for Chalmers University of Technology
i churchslavonic: Typeset documents in Church Slavonic language using Unicode
i cidarticle: A class for submissions to the "Commentarii informaticae didacticae" (CID)
i cinzel: LaTeX support for Cinzel and Cinzel Decorative fonts
i circ: Macros for typesetting circuit diagrams
i circledsteps: Typeset circled numbers
i circledtext: Create circled text
i circuit-macros: M4 macros for electric circuit diagrams
i circuitikz: Draw electrical networks with TikZ
i circularglyphs: A circular glyphs alphabet
i citation-style-language: Bibliography formatting with Citation Style Language
i citation-style-language.universal-darwin: universal-darwin files of citation-style-language
i cite: Improved citation handling in LaTeX
i citeall: Cite all entries of a bbl created with BibLaTeX
i citeref: Add reference-page-list to bibliography-items
i cje: LaTeX document class for CJE articles
i cjhebrew: Typeset Hebrew with LaTeX
i cjk: CJK language support
i cjk-gs-integrate: Tools to integrate CJK fonts into Ghostscript
i cjk-gs-integrate.universal-darwin: universal-darwin files of cjk-gs-integrate
i cjk-ko: Extension of the CJK package for Korean typesetting
i cjkpunct: Adjust locations and kerning of CJK punctuation marks
i cjkutils: CJK language support
i cjkutils.universal-darwin: universal-darwin files of cjkutils
i cjs-rcs-article: Article class for The Canadian Journal of Statistics
i clara: A serif font family
i classics: Cite classic works
i classicthesis: A "classically styled" thesis package
i classpack: XML mastering for LaTeX classes and packages
i cleanthesis: A clean LaTeX style for thesis documents
i clearsans: Clear Sans fonts with LaTeX support
i clefval: Key/value support with a hash
i cleveref: Intelligent cross-referencing
i cleveref-forward: Forward-referencing functionality for cleveref
i cleveref-usedon: Adds forward-referencing functionality to the cleveref package
i clicks: Slide Deck Animation
i clipboard: Copy and paste into and across documents
i clistmap: Map and iterate over LaTeX3 clists
i clock: Graphical and textual clocks for TeX and LaTeX
i clojure-pamphlet: A simple literate programming tool based on clojure's pamphlet system
i clojure-pamphlet.universal-darwin: universal-darwin files of clojure-pamphlet
i cloze: A LuaLaTeX package for creating cloze texts
i clrdblpg: Control pagestyle of pages left blank by \cleardoublepage
i clrscode: Typesets pseudocode as in Introduction to Algorithms
i clrscode3e: Typesets pseudocode as in Introduction to Algorithms
i clrstrip: Place contents into a full width colour strip
i cluttex: An automation tool for running LaTeX
i cluttex.universal-darwin: universal-darwin files of cluttex
i cm: Computer Modern fonts
i cm-lgc: Type 1 CM-based fonts for Latin, Greek and Cyrillic
i cm-mf-extra-bold: Extra Metafont files for CM
i cm-super: CM-Super family of fonts
i cm-unicode: Computer Modern Unicode font family
i cmap: Make PDF files searchable and copyable
i cmarrows: MetaPost arrows and braces in the Computer Modern style
i cmathbb: Computer modern mathematical blackboard bold font
i cmbright: Computer Modern Bright fonts
i cmcyr: Computer Modern fonts with cyrillic extensions
i cmdstring: Get command name reliably
i cmdtrack: Check used commands
i cmexb: cmexb10 metrics and Type 1
i cmextra: Knuth's local information
i cmll: Symbols for linear logic
i cmpica: A Computer Modern Pica variant
i cmpj: Style for the journal Condensed Matter Physics
i cmsd: Interfaces to the CM Sans Serif Bold fonts
i cmsrb: Computer Modern for Serbian and Macedonian
i cmtiup: Upright punctuation with CM italic
i cmupint: Upright integral symbols for Computer Modern
i cnbwp: Typeset working papers of the Czech National Bank
i cnltx: LaTeX tools and documenting facilities
i cns: Chinese/Japanese/Korean bitmap fonts
i cntformats: A different way to read counters
i cntperchap: Store counter values per chapter
i cochineal: Cochineal fonts with LaTeX support
i codeanatomy: Typeset code with annotations
i codebox: Highlighted source code in a fancy box
i codedescribe: LaTeX code description and documentation
i codedoc: LaTeX code and documentation in LaTeX-format file
i codehigh: Highlight code and demos with l3regex and lpeg
i codepage: Support for variant code pages
i codesection: Provides an environment that may be conditionally included
i codicefiscaleitaliano: Test the consistency of the Italian personal Fiscal Code
i coelacanth: Coelacanth fonts with LaTeX support
i coffeestains: Add coffee stains to documents
i collargs: Collect arguments of any command
i collcell: Collect contents of a tabular cell as argument to a macro
i collectbox: Collect and process macro arguments as boxes
i collection-basic: Essential programs and files
i collection-bibtexextra: BibTeX additional styles
i collection-binextra: TeX auxiliary programs
i collection-context: ConTeXt and packages
i collection-fontsextra: Additional fonts
i collection-fontsrecommended: Recommended fonts
i collection-fontutils: Graphics and font utilities
i collection-formatsextra: Additional formats
i collection-games: Games typesetting
i collection-humanities: Humanities packages
i collection-langarabic: Arabic
i collection-langchinese: Chinese
i collection-langcjk: Chinese/Japanese/Korean (base)
i collection-langcyrillic: Cyrillic
i collection-langczechslovak: Czech/Slovak
i collection-langenglish: US and UK English
i collection-langeuropean: Other European languages
i collection-langfrench: French
i collection-langgerman: German
i collection-langgreek: Greek
i collection-langitalian: Italian
i collection-langjapanese: Japanese
i collection-langkorean: Korean
i collection-langother: Other languages
i collection-langpolish: Polish
i collection-langportuguese: Portuguese
i collection-langspanish: Spanish
i collection-latex: LaTeX fundamental packages
i collection-latexextra: LaTeX additional packages
i collection-latexrecommended: LaTeX recommended packages
i collection-luatex: LuaTeX packages
i collection-mathscience: Mathematics, natural sciences, computer science packages
i collection-metapost: MetaPost and Metafont packages
i collection-music: Music packages
i collection-pictures: Graphics, pictures, diagrams
i collection-plaingeneric: Plain (La)TeX packages
i collection-pstricks: PSTricks
i collection-publishers: Publisher styles, theses, etc.
i collection-texworks: TeXworks editor; TL includes only the Windows binary
i collection-xetex: XeTeX and packages
i collref: Collect blocks of references into a single reference
i colophon: Provides commands for producing a colophon
i color-edits: Colorful edits for multiple authors of a shared document
i colorblind: Easy colorblind-safe typesetting
i colordoc: Coloured syntax highlights in documentation
i coloredbelts: Insert colored belts (vectorial format) in documents (to presetn skills, for example)
i coloredtheorem: A colourful boxed theorem environment
i colorframed: Fix color problems with the package "framed"
i colorinfo: Retrieve colour model and values for defined colours
i coloring: Define missing colors by their names
i colorist: Write your articles or books in a colorful way
i colorprofiles: Collection of free ICC profiles
i colorsep: Color separation
i colorspace: Provides PDF color spaces
i colortab: Shade cells of tables and halign
i colortbl: Add colour to LaTeX tables
i colorwav: Colours by wavelength of visible light
i colorweb: Extend the color package colour space
i colourchange: Colourchange
i combelow: Typeset "comma-below" letters, as in Romanian
i combine: Bundle individual documents into a single document
i combinedgraphics: Include graphic (EPS or PDF)/LaTeX combinations
i combofont: Add NFSS-declarations of combo fonts to LuaLaTeX documents
i comfortaa: Sans serif font, with LaTeX support
i comicneue: Use Comic Neue with TeX(-alike) systems
i comma: Formats a number by inserting commas
i commado: Expandable iteration on comma-separated and filename lists
i commalists-tools: Manipulate numeral comma separated lists
i commath: Mathematics typesetting support
i commedit: Commented editions with LaTeX
i comment: Selectively include/exclude portions of text
i commonunicode: Convert common unicode symbols to LaTeX code
i commutative-diagrams: CoDi: Commutative Diagrams for TeX
i compactbib: Multiple thebibliography environments
i compare: Compare two strings
i competences: Track skills of classroom checks
i complexity: Computational complexity class names
i components: Components of TeX
i comprehensive: Symbols accessible from LaTeX
i computational-complexity: Class for the journal Computational Complexity
i concepts: Keeping track of formal 'concepts' for a particular field
i concmath: Concrete Math fonts
i concmath-fonts: Concrete mathematics fonts
i concmath-otf: Concrete based OpenType Math font
i concprog: Concert programmes
i concrete: Concrete Roman fonts
i conditext: Define and manage conditional content
i confproc: A set of tools for generating conference proceedings
i constants: Automatic numbering of constants
i conteq: Typeset multiline continued equalities
i context: The ConTeXt macro package
i context-calendar-examples: Collection of calendars based on the PocketDiary-module
i context-chat: (shortdesc missing)
i context-collating-marks: Environment to place collating marks on the spine of a section
i context-companion-fonts: companion fonts with fixes for ConTeXt
i context-cyrillicnumbers: Write numbers as cyrillic glyphs
i context-filter: Run external programs on the contents of a start-stop environment
i context-gnuplot: Inclusion of Gnuplot graphs in ConTeXt
i context-handlecsv: Data merging for automatic document creation
i context-legacy: The ConTeXt macro package, MkII
i context-legacy.universal-darwin: universal-darwin files of context-legacy
i context-letter: ConTeXt package for writing letters
i context-mathsets: Set notation in ConTeXt
i context-notes-zh-cn: Notes on using ConTeXt MkIV
i context-pocketdiary: A personal organiser
i context-simpleslides: A module for preparing presentations
i context-squares: Typesetting Magic and Latin squares
i context-sudoku: Sudokus for ConTeXt
i context-texlive: TL-specific helpers for ConTeXt (caches, papersize)
i context-texlive.universal-darwin: universal-darwin files of context-texlive
i context-transliterator: Transliterate text from 'other' alphabets
i context-typescripts: Small modules to load various fonts for use in ConTeXt
i context-vim: Generate ConTeXt syntax highlighting code from vim
i context-visualcounter: Visual display of ConTeXt counters
i context.universal-darwin: universal-darwin files of context
i continue: Prints 'continuation' marks on pages of multipage documents
i contour: Print a coloured contour around text
i contracard: Generate calling cards for dances
i contract: Typeset formalized legal documents such as contracts, statutes, etc.
i conv-xkv: Create new key-value syntax
i convbkmk: Correct platex/uplatex bookmarks in PDF created with hyperref
i convbkmk.universal-darwin: universal-darwin files of convbkmk
i cooking: Typeset recipes
i cooking-units: Typeset and convert units for cookery books and recipes
i cookingsymbols: Symbols for recipes
i cool: COntent-Oriented LaTeX
i coolfn: Typeset long legal footnotes
i coollist: Manipulate COntent Oriented LaTeX Lists
i coolstr: String manipulation in LaTeX
i coolthms: Reference items in a theorem environment
i cooltooltips: Associate a pop-up window and tooltip with PDF hyperlinks
i coop-writing: Support for Cooperative Writing and editorial comments
i cooperhewitt: LaTeX, pdfLaTeX, XeLaTeX and LuaLaTeX support for the Cooper Hewitt family of sans serif fonts
i coordsys: Draw cartesian coordinate systems
i copyedit: Copyediting support for LaTeX documents
i copyrightbox: Provide copyright notices for images in a document
i cora-macs: Macros for continuous sets and neural networks in the context of cyber-physical systems
i cormorantgaramond: Cormorant Garamond family of fonts
i correctmathalign: Correct spacing of the alignment in expressions
i coseoul: Context sensitive outline elements
i couleurs-fr: French version of colour definitions from xcolor
i count1to: Make use of count1 to count9
i counterz: Additional tools for counters
i countriesofeurope: A font with the images of the countries of Europe
i counttexruns: Count compilations of a document
i courier: URW 'Base 35' font pack for LaTeX
i courier-scaled: Provides a scaled Courier font
i courierten: Courier 10 Pitch BT with LaTeX support
i courseoutline: Prepare university course outlines
i coursepaper: Prepare university course papers
i coverpage: Automatic cover page creation for scientific papers
i covington: LaTeX macros for Linguistics
i cprotect: Allow verbatim, etc., in macro arguments
i cprotectinside: Use cprotect arbitrarily nested
i cqubeamer: LaTeX Beamer Template for Chongqing University
i cquthesis: LaTeX Thesis Template for Chongqing University
i crbox: Boxes with crossed corners
i create-theorem: Initializing and configuring theorem-like environments, with multilingual support
i creationboites: Macros to create simple tcolorbox with some customizations
i crefthe: Cross referencing with proper definite articles and declensions
i crimson: Crimson fonts with LaTeX support
i crimsonpro: CrimsonPro fonts with LaTeX support
i crop: Support for cropmarks
i crossrefenum: Smart typesetting of enumerated cross-references for various TeX formats
i crossreference: Crossreferences within documents
i crossreftools: Expandable extraction of cleveref data
i crossrefware: Scripts for working with crossref.org
i crossrefware.universal-darwin: universal-darwin files of crossrefware
i crossword: Typeset crossword puzzles
i crosswrd: Macros for typesetting crossword puzzles
i crumbs: Add a Navigation Path to the page header
i cryptocode: Typesetting pseudocode, protocols, game-based proofs and black-box reductions in cryptography
i cryst: Font for graphical symbols used in crystallography
i cs: Czech/Slovak-tuned Computer Modern fonts
i cs-techrep: Technical Reports in Computer Science and Software Engineering
i csassignments: A wrapper for article with macros and customizations for computer science assignments
i csbulletin: LaTeX class for articles submitted to the CSTUG Bulletin (Zpravodaj)
i cslatex: LaTeX support for Czech/Slovak typesetting
i csplain: Plain TeX multilanguage support
i csplain.universal-darwin: universal-darwin files of csplain
i csquotes: Context sensitive quotation facilities
i csquotes-de: German translation of csquotes documentation
i css-colors: Named colors for web-safe design
i cstex: Support for Czech/Slovak languages
i csthm: Customized theorem environments for computer science documents
i cstypo: Czech typography rules enforced through LuaTeX hooks
i csvmerge: Merge TeX code with csv data
i csvsimple: Simple CSV file processing
i ctable: Flexible typesetting of table and figure floats using key/value directives
i ctablestack: Catcode table stable support
i ctan-o-mat: Upload or validate a package for CTAN
i ctan-o-mat.universal-darwin: universal-darwin files of ctan-o-mat
i ctan_chk: CTAN guidelines verifier and corrector for uploading projects
i ctanbib: Export CTAN entries to bib format
i ctanbib.universal-darwin: universal-darwin files of ctanbib
i ctanify: Prepare a package for upload to CTAN
i ctanify.universal-darwin: universal-darwin files of ctanify
i ctanupload: Support for users uploading to CTAN
i ctanupload.universal-darwin: universal-darwin files of ctanupload
i ctex: LaTeX classes and packages for Chinese typesetting
i ctex-faq: LaTeX FAQ by the Chinese TeX Society (ctex.org)
i ctib: Tibetan for TeX and LaTeX2e
i ctie: C version of tie (merging Web change files)
i ctie.universal-darwin: universal-darwin files of ctie
i cuisine: Typeset recipes
i culmus: Hebrew fonts from the Culmus project
i cuprum: Cuprum font family support for LaTeX
i currency: Format currencies in a consistent way
i currfile: Provide file name and path of input files
i curriculum-vitae: Lightweight class for CVs
i currvita: Typeset a curriculum vitae
i cursolatex: A LaTeX tutorial
i curve: A class for making curriculum vitae
i curve2e: Extensions for package pict2e
i curves: Curves for LaTeX picture environment
i custom-bib: Customised BibTeX styles
i customdice: Simple commands for drawing customisable dice
i customenvs: Custom environments (MCQ, list with picked items, ...)
i cutwin: Cut a window in a paragraph, typeset material in it
i cv: A package for creating a curriculum vitae
i cv4tw: LaTeX CV class, with extended details
i cvss: Compute and display CVSS base scores
i cweb: CWEB for ANSI-C/C++ compilers
i cweb-latex: A LaTeX version of CWEB
i cweb-old: (shortdesc missing)
i cweb.universal-darwin: universal-darwin files of cweb
i cyber: Annotate compliance with cybersecurity requirements
i cybercic: "Controls in Contents" for the cyber package
i cyklop: The Cyclop typeface
i cyrillic: Support for Cyrillic fonts in LaTeX
i cyrillic-bin: Cyrillic bibtex and makeindex
i cyrillic-bin.universal-darwin: universal-darwin files of cyrillic-bin
i cyrillic-modern: Slightly modified computer modern fonts with Cyrillics
i cyrplain: Support for using T2 encoding
i dad: Simple typesetting system for mixed Arabic/Latin documents
i dancers: Font for Conan Doyle's "The Dancing Men"
i dantelogo: A font for DANTE's logo
i darkmode: General Dark Mode Support for LaTeX-Documents
i dashbox: Draw dashed boxes
i dashrule: Draw dashed rules
i dashrulex: Draw dashed rules
i dashundergaps: Produce gaps that are underlined, dotted or dashed
i dataref: Manage references to experimental data
i datatool: Tools to load and manipulate data
i datax: Import individual data from script files
i dateiliste: Extensions of the \listfiles concept
i datenumber: Convert a date into a number and vice versa
i datestamp: Fixed date-stamps with LuaLaTeX
i datetime: Change format of \today with commands for current time
i datetime2: Formats for dates, times and time zones
i datetime2-bahasai: Bahasai language module for the datetime2 package
i datetime2-basque: Basque language module for the datetime2 package
i datetime2-breton: Breton language module for the datetime2 package
i datetime2-bulgarian: Bulgarian language module for the datetime2 package
i datetime2-catalan: Catalan language module for the datetime2 package
i datetime2-croatian: Croatian language module for the datetime2 package
i datetime2-czech: Czech language module for the datetime2 package
i datetime2-danish: Danish language module for the datetime2 package
i datetime2-dutch: Dutch language module for the datetime2 package
i datetime2-en-fulltext: English Full Text styles for the datetime2 package
i datetime2-english: English language module for the datetime2 package
i datetime2-esperanto: Esperanto language module for the datetime2 package
i datetime2-estonian: Estonian language module for the datetime2 package
i datetime2-finnish: Finnish language module for the datetime2 package
i datetime2-french: French language module for the datetime2 package
i datetime2-galician: Galician language module for the datetime2 package
i datetime2-german: German language module for the datetime2 package
i datetime2-greek: Greek language module for the datetime2 package
i datetime2-hebrew: Hebrew language module for the datetime2 package
i datetime2-icelandic: Icelandic language module for the datetime2 package
i datetime2-irish: Irish Gaelic Language Module for the datetime2 Package
i datetime2-it-fulltext: Italian full text styles for the datetime2 package
i datetime2-italian: Italian language module for the datetime2 package
i datetime2-latin: Latin language module for the datetime2 package
i datetime2-lsorbian: Lower Sorbian language module for the datetime2 package
i datetime2-magyar: Magyar language module for the datetime2 package
i datetime2-norsk: Norsk language module for the datetime2 package
i datetime2-polish: Polish language module for the datetime2 package
i datetime2-portuges: Portuguese language module for the datetime2 package
i datetime2-romanian: Romanian language module for the datetime2 package
i datetime2-russian: Russian language module for the datetime2 package
i datetime2-samin: Northern Sami language module for the datetime2 package
i datetime2-scottish: Scottish Gaelic Language Module for the datetime2 Package
i datetime2-serbian: Serbian language module for the datetime2 package
i datetime2-slovak: Slovak language module for the datetime2 package
i datetime2-slovene: Slovene language module for the datetime2 package
i datetime2-spanish: Spanish language module for the datetime2 package
i datetime2-swedish: Swedish language module for the datetime2 package
i datetime2-turkish: Turkish language module for the datetime2 package
i datetime2-ukrainian: Ukrainian language module for the datetime2 package
i datetime2-usorbian: Upper Sorbian language module for the datetime2 package
i datetime2-welsh: Welsh language module for the datetime2 package
i dblfloatfix: Fixes for twocolumn floats
i dbshow: A package to store and display data with custom filters, orders, and styles
i dccpaper: Typeset papers for the International Journal of Digital Curation
i dcpic: Commutative diagrams in a LaTeX and TeX documents
i ddphonism: Dodecaphonic diagrams: twelve-tone matrices, clock diagrams, etc.
i de-macro: Expand private macros in a document
i de-macro.universal-darwin: universal-darwin files of de-macro
i debate: Debates between reviewers
i decimal: LaTeX package for the English raised decimal point
i decimalcomma: Comma for decimal numbers
i decision-table: An easy way to create Decision Model and Notation decision tables
i decorule: Decorative swelled rule using font character
i defoldfonts: Define old font commands
i dehyph: German hyphenation patterns for traditional orthography
i dehyph-exptl: Experimental hyphenation patterns for the German language
i dejavu: LaTeX support for the DejaVu fonts
i dejavu-otf: Support for the ttf and otf DejaVu fonts
i delim: Simplify typesetting mathematical delimiters
i delimseasy: Delimiter commands that are easy to use and resize
i delimset: Typeset and declare sets of delimiters with convenient size control
i delimtxt: Read and parse text tables
i democodetools: Package for LaTeX code documentation
i denisbdoc: A personal dirty package for documenting packages
i derivative: Nice and easy derivatives
i detex: Strip TeX from a source file
i detex.universal-darwin: universal-darwin files of detex
i dhua: German abbreviations using thin space
i diabetes-logbook: A logbook for people with type one diabetes
i diadia: Package to keep a diabetes diary
i diadia.universal-darwin: universal-darwin files of diadia
i diagbox: Table heads with diagonal lines
i diagmac2: Diagram macros, using pict2e
i diagnose: A diagnostic tool for a TeX installation
i dialogl: Macros for constructing interactive LaTeX scripts
i dice: A font for die faces
i dichokey: Construct dichotomous identification keys
i dickimaw: Books and tutorials from the "Dickimaw LaTeX Series"
i dictsym: DictSym font and macro package
i didactic: Tools for writing teaching material
i didec: Fixed-point arithmetic with two decimal places
i diffcoeff: Write differential coefficients easily and consistently
i digestif: Editor plugin for LaTeX, ConTeXt etc.
i digestif.universal-darwin: universal-darwin files of digestif
i digiconfigs: Writing "configurations"
i dijkstra: Dijkstra algorithm for LaTeX
i dimnum: Commands for dimensionless numbers
i din1505: Bibliography styles for German texts
i dinat: Bibliography style for German texts
i dinbrief: German letter DIN style
i dingbat: Two dingbat symbol fonts
i directory: An address book using BibTeX
i dirtree: Display trees in the style of windows explorer
i dirtytalk: A package to typeset quotations easier
i disser: Class and templates for typesetting dissertations in Russian
i ditaa: Use ditaa diagrams within LaTeX documents
i dithesis: A class for undergraduate theses at the University of Athens
i dk-bib: Danish variants of standard BibTeX styles
i dlfltxb: Macros related to "Introdktion til LaTeX"
i dnaseq: Format DNA base sequences
i dnp: subfont numbers for DNP font encoding
i doc-pictex: A summary list of PicTeX documentation
i docbytex: Creating documentation from source code
i doclicense: Support for putting documents under a license
i docmfp: Document non-LaTeX code
i docmute: Input files ignoring LaTeX preamble, etc
i docshots: TeX samples next to their PDF snapshots
i docsurvey: A survey of LaTeX documentation
i doctools: Tools for the documentation of LaTeX code
i documentation: Documentation support for C, Java and assembler code
i docutils: Helper commands and element definitions for Docutils LaTeX output
i doi: Create correct hyperlinks for DOI numbers
i doibanner: Generate DOI banners and links
i doipubmed: Special commands for use in bibliographies
i domaincoloring: Draw colored represenations of complex functions
i domitian: Drop-in replacement for Palatino
i dosepsbin: Deal with DOS binary EPS files
i dosepsbin.universal-darwin: universal-darwin files of dosepsbin
i dot2texi: Create graphs within LaTeX using the dot2tex tool
i dotarrow: Extendable dotted arrows
i dotlessi: Provides dotless i's and j's for use in any math font
i dotseqn: Flush left equations with dotted leaders to the numbers
i dottex: Use dot code in LaTeX
i doublestroke: Typeset mathematical double stroke symbols
i doulossil: A font for typesetting the International Phonetic Alphabet (IPA)
i dowith: Apply a command to a list of items
i download: Allow LaTeX to download files using an external process
i dox: Extend the doc package
i dozenal: Typeset documents using base twelve numbering (also called "dozenal")
i dpcircling: Decorated text boxes using TikZ
i dpfloat: Support for double-page floats
i dprogress: LaTeX-relevant log information for debugging
i drac: Declare active character substitution, robustly
i draftcopy: Identify draft copies
i draftfigure: Replace figures with a white box and additional features
i draftwatermark: Put a grey textual watermark on document pages
i dramatist: Typeset dramas, both in verse and in prose
i dratex: General drawing macros
i drawing-with-metapost: How to draw technical diagrams with MetaPost
i drawmatrix: Draw visual representations of matrices in LaTeX
i drawstack: Draw execution stacks
i drm: A complete family of fonts written in Metafont
i droid: LaTeX support for the Droid font families
i droit-fr: Document class and bibliographic style for French law
i drs: Typeset Discourse Representation Structures (DRS)
i drv: Derivation trees with MetaPost
i dsptricks: Macros for Digital Signal Processing plots
i dsserif: A double-struck serifed font for mathematical use
i dtk: Document class for the journal of DANTE
i dtk-bibliography: Bibliography of "Die TeXnische Komodie"
i dtl: Tools to dis-assemble and re-assemble DVI files
i dtl.universal-darwin: universal-darwin files of dtl
i dtxdescribe: Describe additional object types in dtx source files
i dtxgallery: A small collection of minimal DTX examples
i dtxgen: Creates a template for a self-extracting .dtx file
i dtxgen.universal-darwin: universal-darwin files of dtxgen
i dtxtut: Tutorial on writing .dtx and .ins files
i ducksay: Draw ASCII art of animals saying a specified message
i duckuments: Create duckified dummy content
i duerer: Computer Duerer fonts
i duerer-latex: LaTeX support for the Duerer fonts
i duotenzor: Drawing package for circuit and duotensor diagrams
i dutchcal: A reworking of ESSTIX13, adding a bold version
i dvdcoll: A class for typesetting DVD archives
i dvgloss: Facilities for setting interlinear glossed text
i dvi2tty: Produce ASCII from DVI
i dvi2tty.universal-darwin: universal-darwin files of dvi2tty
i dviasm: A utility for editing DVI files
i dviasm.universal-darwin: universal-darwin files of dviasm
i dvicopy: Copy DVI files, flattening VFs
i dvicopy.universal-darwin: universal-darwin files of dvicopy
i dvidvi: Convert one DVI file into another
i dvidvi.universal-darwin: universal-darwin files of dvidvi
i dviincl: Include a DVI page into MetaPost output
i dviinfox: Perl script to print DVI meta information
i dviinfox.universal-darwin: universal-darwin files of dviinfox
i dviljk: DVI to Laserjet output
i dviljk.universal-darwin: universal-darwin files of dviljk
i dviout-util: (shortdesc missing)
i dviout-util.universal-darwin: universal-darwin files of dviout-util
i dvipdfmx: An extended version of dvipdfm
i dvipdfmx.universal-darwin: universal-darwin files of dvipdfmx
i dvipng: A fast DVI to PNG/GIF converter
i dvipng.universal-darwin: universal-darwin files of dvipng
i dvipos: support DVI pos: specials used by ConTeXt DVI output
i dvipos.universal-darwin: universal-darwin files of dvipos
i dvips: A DVI to PostScript driver
i dvips.universal-darwin: universal-darwin files of dvips
i dvipsconfig: Collection of dvips PostScript headers
i dvisvgm: Convert DVI, EPS, and PDF files to Scalable Vector Graphics format (SVG)
i dvisvgm.universal-darwin: universal-darwin files of dvisvgm
i dynamicnumber: Dynamically typeset numbers and values in LaTeX through "symbolic links"
i dynblocks: A simple way to create dynamic blocks for Beamer
i dynkin-diagrams: Draw Dynkin, Coxeter, and Satake diagrams using TikZ
i dyntree: Construct Dynkin tree diagrams
i e-french: Comprehensive LaTeX support for French-language typesetting
i ean: Macros for making EAN barcodes
i ean13isbn: Print EAN13 for ISBN
i easing: easing functions for pgfmath
i easy: A collection of easy-to-use macros
i easy-todo: To-do notes in a document
i easybook: Easily typesetting Chinese theses or books
i easydtx: A simplified DTX format
i easydtx.universal-darwin: universal-darwin files of easydtx
i easyfig: Simplifying the use of common figures
i easyfloats: An easier interface to insert figures, tables and other objects in LaTeX
i easyformat: Easily add boldface, italics and smallcaps
i easylist: Lists using a single active character
i easyreview: Package to provide a way to review (or perform editorial process) in LaTeX
i ebezier: Device independent picture environment enhancement
i ebgaramond: LaTeX support for EBGaramond fonts
i ebgaramond-maths: LaTeX support for EBGaramond fonts in mathematics
i ebong: Utility for writing Bengali in Rapid Roman Format
i ebong.universal-darwin: universal-darwin files of ebong
i ebook: Helps creating an ebook by providing an ebook class
i ebproof: Formal proofs in the style of sequent calculus
i ebsthesis: Typesetting theses for economics
i ec: Computer modern fonts in T1 and TS1 encodings
i ecc: Sources for the European Concrete fonts
i ecclesiastic: Typesetting Ecclesiastic Latin
i ecgdraw: Draws electrocardiograms (ECG)
i ecltree: Trees using epic and eepic macros
i eco: Oldstyle numerals using EC fonts
i ecobiblatex: Global Ecology and Biogeography BibLaTeX styles for the Biber backend
i econ-bst: BibTeX style for economics papers
i econlipsum: Generate sentences from economic articles
i econometrics: Defines some commands that simplify mathematic notation in economic and econometric writing
i economic: BibTeX support for submitting to Economics journals
i ecothesis: LaTeX thesis template for the Universidade Federal de Vicosa (UFV), Brazil
i ecv: A fancy Curriculum Vitae class
i eczar: A font family supporting Devanagari and Latin script
i ed: Editorial Notes for LaTeX documents
i edfnotes: Critical annotations to footnotes with ednotes
i edichokey: Typeset dichotomous identification keys
i edmac: Typeset critical editions
i edmargin: Multiple series of endnotes for critical editions
i edmaths: A report and thesis class file for the University of Edinburgh (UoE)
i eemeir: Adjust the gender of words in a document
i eepic: Extensions to epic and the LaTeX drawing tools
i efbox: Extension of \fbox, with controllable frames and colours
i egameps: LaTeX package for typesetting extensive games
i egpeirce: Draw existential graphs invented by Charles S. Peirce
i egplot: Encapsulate Gnuplot sources in LaTeX documents
i ehhline: Extend the \hhline command
i eiad: Traditional style Irish fonts
i eiad-ltx: LaTeX support for the eiad font
i eijkhout: Victor Eijkhout's packages
i einfart: Write your articles in a simple and clear way
i ejpecp: Class for EJP and ECP
i ekaia: Article format for publishing the Basque Country Science and Technology Journal "Ekaia"
i ekdosis: Typesetting TEI-xml compliant Critical Editions
i ektype-tanka: Devanagari fonts by EkType
i elbioimp: A LaTeX document class for the Journal of Electrical Bioimpedance
i electrumadf: Electrum ADF fonts collection
i eledform: Define textual variants
i eledmac: Typeset scholarly editions
i elements: Provides properties of chemical elements
i ellipse: Draw ellipses and elliptical arcs using the standard LaTeX2e picture environment
i ellipsis: Fix uneven spacing around ellipses in LaTeX text mode
i elmath: Mathematics in Greek texts
i elocalloc: Local allocation macros for LaTeX 2015
i elpres: A simple class for electronic presentations
i els-cas-templates: Elsevier updated LaTeX templates
i elsarticle: Class for articles for submission to Elsevier journals
i elteiktdk: TDK-thesis template for Hungarian TDK conferences, Section of Computer Science
i elteikthesis: Thesis template for Eotvos Lorand University (Informatics)
i eltex: Simple circuit diagrams in LaTeX picture mode
i elvish: Fonts for typesetting Tolkien Elvish scripts
i elzcards: Typeset business cards, index cards and flash cards easily
i emarks: Named mark registers with e-TeX
i embedall: Embed source files into the generated PDF
i embedfile: Embed files into PDF
i embrac: Upright brackets in emphasised text
i emf: Support for the EMF symbol
i emisa: A LaTeX package for preparing manuscripts for the journal EMISA
i emo: Emoji for all (LaTeX engines)
i emoji: Emoji support in (Lua)LaTeX
i emojicite: Add emojis to citations
i emotion: Make emojis more easy to use in XeLaTeX and LuaLaTeX
i emp: "Encapsulate" MetaPost figures in a document
i emptypage: Make empty pages really empty
i emulateapj: Produce output similar to that of APJ
i enctex: A TeX extension that translates input on its way into TeX
i encxvlna: Insert nonbreakable spaces, using encTeX
i endfloat: Move floats to the end, leaving markers where they belong
i endheads: Running headers of the form "Notes to pp.xx-yy"
i endiagram: Easy creation of potential energy curve diagrams
i endnotes: Place footnotes at the end
i endnotes-hy: Patches the endnotes package to create hypertext links to the correct anchors
i endnotesj: Japanese-style endnotes
i endofproofwd: An "end of proof" sign
i engpron: Helps to type the pronunciation of English words
i engrec: Enumerate with lower- or uppercase Greek letters
i engtlc: Support for users in Telecommunications Engineering
i enigma: Encrypt documents with a three rotor Enigma
i enotez: Support for end-notes
i ensps-colorscheme: Color palette and styling of ENS Paris-Saclay
i enumitem: Control layout of itemize, enumerate, description
i enumitem-zref: Extended references to items for enumitem package
i envbig: Printing addresses on envelopes
i enverb: Read an environment verbatim
i environ: A new interface for environments in LaTeX
i envlab: Addresses on envelopes or mailing labels
i eolang: Formulas and graphs for the EO programming language
i eolang.universal-darwin: universal-darwin files of eolang
i epcqrcode: Generate valid EPC QR codes
i epigrafica: A Greek and Latin font
i epigram: Display short quotations
i epigraph: A package for typesetting epigraphs
i epigraph-keys: Epigraphs using key values
i epiolmec: Typesetting the Epi-Olmec Language
i eplain: Extended plain TeX macros
i eplain.universal-darwin: universal-darwin files of eplain
i epsdice: A scalable dice "font"
i epsf: Simple macros for EPS inclusion
i epsf-dvipdfmx: Plain TeX file for using epsf.tex with (x)dvipdfmx
i epsincl: Include EPS in MetaPost figures
i epslatex-fr: French version of "graphics in LaTeX"
i epspdf: Converter for PostScript, EPS and PDF
i epspdf.universal-darwin: universal-darwin files of epspdf
i epspdfconversion: On-the-fly conversion of EPS to PDF
i epstopdf: Convert EPS to PDF using Ghostscript
i epstopdf-pkg: Call epstopdf "on the fly"
i epstopdf.universal-darwin: universal-darwin files of epstopdf
i eq-pin2corr: Add PIN security to the "Correct" button of a quiz created by exerquiz
i eqell: Sympathetically spaced ellipsis after punctuation
i eqexpl: Align explanations for formulas
i eqlist: Description lists with equal indentation
i eqnalign: Make eqnarray behave like align
i eqname: Name tags for equations
i eqnarray: More generalised equation arrays with numbering
i eqnnumwarn: Modifies the amsmath equation environments to warn for a displaced equation number
i eqparbox: Create equal-widthed parboxes
i erdc: Style for Reports by US Army Corps of Engineers
i erewhon: Font package derived from Heuristica and Utopia
i erewhon-math: Utopia based OpenType Math font
i errata: Error markup for LaTeX documents
i erw-l3: Utilities based on LaTeX3
i es-tex-faq: CervanTeX (Spanish TeX Group) FAQ
i esami: Typeset exams with scrambled questions and answers
i esdiff: Simplify typesetting of derivatives
i esieecv: Curriculum vitae for French use
i esindex: Generate sorting keys for indexes
i esint: Extended set of integrals for Computer Modern
i esint-type1: Font esint10 in Type 1 format
i esk: Package to encapsulate Sketch files in LaTeX sources
i eskd: Modern Russian typesetting
i eskdx: Modern Russian typesetting
i eso-pic: Add picture commands (or backgrounds) to every page
i esrelation: Provides a symbol set for describing relations between ordered pairs
i esstix: PostScript versions of the ESSTIX, with macro support
i estcpmm: Style for Munitions Management Project Reports
i esvect: Vector arrows
i etaremune: Reverse-counting enumerate environment
i etbb: An expansion of Edward Tufte's ET-Bembo family
i etdipa: Simple, lightweight template for scientific documents
i etex: An extended version of TeX, from the NTS project
i etex-pkg: E-TeX support package
i etexcmds: Avoid name clashes with e-TeX commands
i etextools: e-TeX tools for LaTeX users and package writers
i ethiop: LaTeX macros and fonts for typesetting Amharic
i ethiop-t1: Type 1 versions of Amharic fonts
i etl: Expandable token list operations
i etoc: Completely customisable TOCs
i etoolbox: e-TeX tools for LaTeX
i etoolbox-de: German translation of documentation of etoolbox
i etoolbox-generic: A loader for etoolbox.sty in non-LaTeX formats
i etsvthor: Some useful abbreviations for members of e.t.s.v. Thor
i euclideangeometry: Draw geometrical constructions
i euenc: Unicode font encoding definitions for XeTeX
i euflag: A command to reproduce the flag of the European Union
i eukdate: UK format dates, with weekday
i euler: Use AMS Euler fonts for math
i euler-math: OpenType version of Hermann Zapf's Euler maths font
i eulerpx: A modern interface for the Euler math fonts
i eulervm: Euler virtual math fonts
i euro: Provide Euro values for national currency amounts
i euro-ce: Euro and CE sign font
i euromoney: Vectorial coins and banknotes in euro, with stacking option
i europasscv: Unofficial class for the new version of the Europass curriculum vitae
i europecv: Unofficial class for European curricula vitae
i eurosym: Metafont and macros for Euro sign
i euxm: extended Euler by DEK
i evangelion-jfm: A Japanese font metric supporting many advanced features
i everyhook: Hooks for standard TeX token lists
i everypage: Provide hooks to be run on every page of a document
i everysel: Provides hooks into \selectfont
i everyshi: Take action at every \shipout
i exam: Package for typesetting exam scripts
i exam-lite: Quicker preparation of exams in LaTeX
i exam-n: Exam class, focused on collaborative authoring
i exam-randomizechoices: Randomize mc choices using the exam class
i exam-zh: LaTeX template for Chinese exams
i examdesign: LaTeX class for typesetting exams
i example: Typeset examples for TeX courses
i examplep: Verbatim phrases and listings in LaTeX
i examz: Randomized exams with multiple versions
i exceltex: Get data from Excel files into LaTeX
i exceltex.universal-darwin: universal-darwin files of exceltex
i excludeonly: Prevent files being \include-ed
i exercise: Typeset exercises, problems, etc. and their answers
i exercisebank: Creating and managing exercises, and reusing them as composed sets
i exercisepoints: A LaTeX package to count exercises and points
i exercises: Typeset exercises and solutions with automatic addition of points
i exercisesheets: Typeset exercise sheets for university courses and school classes
i exesheet: Typesetting exercise or exam sheets
i exframe: Framework for exercise problems
i exp-testopt: Expandable \@testopt (and related) macros
i expdlist: Expanded description environments
i expex: Linguistic examples and glosses, with reference capabilities
i expex-acro: Wrapper for the expex package
i expex-glossonly: Help gb4e, linguex, and covington users use the ExPex glossing macros
i expkv-bundle: An expandable key=val implementation and friends
i export: Import and export values of LaTeX registers
i expose-expl3-dunkerque-2019: Using expl3 to implement some numerical algorithms
i expressg: Diagrams consisting of boxes, lines, and annotations
i exsheets: Create exercise sheets and exams
i exsol: Exercises and solutions from the same source, into a book
i extarrows: Extra Arrows beyond those provided in amsmath
i exteps: Include EPS figures in MetaPost
i extpfeil: Extensible arrows in mathematics
i extract: Extract parts of a document and write to another document
i extsizes: Extend the standard classes' size options
i ezedits: Commands for tracking document changes and notes
i facsimile: Document class for preparing faxes
i factura: Typeset and calculate invoices according to Venezuelan law
i facture: Generate an invoice
i facture-belge-simple-sans-tva: Simple Belgian invoice without VAT
i fadingimage: Add full width fading pictures at the top or bottom of a page
i fail-fast: Turn warnings into errors
i faktor: Typeset quotient structures with LaTeX
i familytree: Draw family trees
i fancybox: Variants of \fbox and other games with boxes
i fancyhandout: A LaTeX class for producing nice-looking handouts
i fancyhdr: Extensive control of page headers and footers in LaTeX2e
i fancyhdr-it: Italian translation of fancyhdr documentation
i fancylabel: Complex labelling with LaTeX
i fancynum: Typeset numbers
i fancypar: Decoration of individual paragraphs
i fancyqr: Fancy QR-Codes with TikZ
i fancyref: A LaTeX package for fancy cross-referencing
i fancyslides: Custom presentation class built upon LaTeX Beamer
i fancytabs: Fancy page border tabs
i fancytooltips: Include a wide range of material in PDF tooltips
i fancyvrb: Sophisticated verbatim text
i fandol: Four basic fonts for Chinese typesetting
i faq-fr: French LaTeX FAQ (sources)
i faq-fr-gutenberg: Sources of the GUTenberg French LaTeX FAQ and PDF files
i fascicules: Create mathematical manuals for schools
i fast-diagram: Easy generation of FAST diagrams
i fbb: A free Bembo-like font
i fbithesis: Computer Science thesis class for University of Dortmund
i fbox: Extended \fbox macro from standard LaTeX
i fbs: BibTeX style for Frontiers in Bioscience
i fc: Fonts for African languages
i fcavtex: A thesis class for the FCAV/UNESP (Brazil)
i fcltxdoc: Macros for use in the author's documentation
i fcolumn: Typesetting financial tables
i fdsymbol: A maths symbol font
i fduthesis: LaTeX thesis template for Fudan University
i featpost: MetaPost macros for 3D
i fei: Class for academic works at FEI University Center -- Brazil
i fenetrecas: Commands for CAS-like windows (Xcas or Geogebra) in TikZ
i fenixpar: One-shot changes to token registers such as \everypar
i fetamont: Extended version of Knuth's logo typeface
i fetchcls: Fetch the current class name
i feupphdteses: Typeset Engineering PhD theses at the University of Porto
i fewerfloatpages: Reduce the number of unnecessary float pages
i feyn: A font for in-text Feynman diagrams
i feynmf: Macros and fonts for creating Feynman (and other) diagrams
i feynmp-auto: Automatic processing of feynmp graphics
i ffcode: Fixed-font code blocks formatted nicely
i ffslides: Freeform slides based on the article class
i fge: A font for Frege's Grundgesetze der Arithmetik
i fgruler: Draw rulers on the foreground or in the text
i fifinddo-info: German HTML beamer presentation on nicetext and morehype
i fifo-stack: FIFO and stack implementation for package writers
i fig4latex: Management of figures for large LaTeX documents
i fig4latex.universal-darwin: universal-darwin files of fig4latex
i figbas: Mini-fonts for figured-bass notation in music
i figbib: Organize figure databases with BibTeX
i figchild: Pictures for creating children's activities
i figflow: Flow text around a figure
i figput: Create interactive figures in LaTeX
i figsize: Auto-size graphics
i filecontents: Create an external file from within a LaTeX document
i filecontentsdef: filecontents + macro + verbatim
i filedate: Access and compare info and modification dates
i filehook: Hooks for input files
i fileinfo: Enhanced display of LaTeX File Information
i filemod: Provide file modification times, and compare them
i fillwith: Fill vertical space with solid rules or dotted lines
i finbib: A Finnish version of plain.bst
i findhyph: Find hyphenated words in a document
i findhyph.universal-darwin: universal-darwin files of findhyph
i fink: The LaTeX2e File Name Keeper
i finstrut: Adjust behaviour of the ends of footnotes
i fira: Fira fonts with LaTeX support
i firamath: Fira sans serif font with Unicode math support
i firamath-otf: Use OpenType math font Fira Math
i first-latex-doc: A document for absolute LaTeX beginners
i firstaid: First aid for external LaTeX files and packages that need updating
i fistrum: Access to 150 paragraphs of Lorem Fistrum very dummy text
i fitbox: Fit graphics on a page
i fitch: LaTeX macros for Fitch-style natural deduction
i fithesis: Thesis class and template for Masaryk University (Brno, Czech Republic)
i fix2col: Fix miscellaneous two column mode features
i fixcmex: Fully scalable version of Computer Modern Math Extension font
i fixdif: Macros for typesetting differential operators
i fixfoot: Multiple use of the same footnote text
i fixjfm: Fix JFM (for *pTeX)
i fixlatvian: Improve Latvian language support in XeLaTeX
i fixltxhyph: Allow hyphenation of partially-emphasised substrings
i fixmath: Make maths comply with ISO 31-0:1992 to ISO 31-13:1992
i fixme: Collaborative annotation tool for LaTeX
i fixmetodonotes: Add notes on document development
i fixpdfmag: Fix magnification in pdfTeX
i fiziko: A MetaPost library for physics textbook illustrations
i fjodor: A selection of layout styles
i flabels: Labels for files and folders
i flacards: Generate flashcards for printing
i flagderiv: Flag style derivation package
i flashcards: A class for typesetting flashcards
i flashmovie: Directly embed flash movies into PDF files
i flexipage: Flexible page geometry with marginalia
i flipbook: Typeset flipbook animations, in the corners of documents
i flippdf: Horizontal flipping of pages with pdfLaTeX
i float: Improved interface for floating objects
i floatbytocbasic: An enhancement to package float using package tocbasic
i floatflt: Wrap text around floats
i floatrow: Modifying the layout of floats
i floatrowbytocbasic: An enhancement to package floatrow using package tocbasic
i flowchart: Shapes for drawing flowcharts, using TikZ
i flowfram: Create text frames for posters, brochures or magazines
i fltpoint: Simple floating point arithmetic
i fmp: Include Functional MetaPost in LaTeX
i fmtcount: Display the value of a LaTeX counter in a variety of formats
i fn2end: Convert footnotes to endnotes
i fnbreak: Warn for split footnotes
i fncychap: Seven predefined chapter heading styles
i fncylab: Alter the format of \label references
i fnpara: Footnotes in paragraphs
i fnpct: Manage footnote marks' interaction with punctuation
i fnspe: Macros for supporting mainly students of FNSPE CTU in Prague
i fntproof: A programmable font test pattern generator
i fnumprint: Print a number in 'appropriate' format
i foekfont: The title font of the Mads Fok magazine
i foilhtml: Interface between foiltex and LaTeX2HTML
i foliono: Use folio numbers to replace page numbers
i fonetika: Support for the Danish "Dania" phonetic system
i font-change: Macros to change text and mathematics fonts in plain TeX
i font-change-xetex: Macros to change text and mathematics fonts in plain XeTeX
i fontawesome: Font containing web-related icons
i fontawesome5: Font Awesome 5 with LaTeX support
i fontaxes: Additional font axes for LaTeX
i fontbook: Generate a font book
i fontch: Changing fonts, sizes and encodings in Plain TeX
i fontinst: Help with installing fonts for TeX and LaTeX
i fontinst.universal-darwin: universal-darwin files of fontinst
i fontinstallationguide: Font installation guide
i fontmfizz: Font Mfizz icons for use in LaTeX
i fontname: Scheme for naming fonts in TeX
i fontools: Tools to simplify using fonts (especially TT/OTF ones)
i fontools.universal-darwin: universal-darwin files of fontools
i fonts-churchslavonic: Fonts for typesetting in Church Slavonic language
i fonts-tlwg: Thai fonts for LaTeX from TLWG
i fontscale: A flexible interface for setting font sizes
i fontscripts: Font encodings, metrics and Lua script fragments for font creation
i fontsetup: A front-end to fontspec, for selected fonts with math support
i fontsize: A small package to set arbitrary sizes for the main font of the document
i fontspec: Advanced font selection in XeLaTeX and LuaLaTeX
i fonttable: Print font tables from a LaTeX document
i fontware: Tools for virtual font metrics
i fontware.universal-darwin: universal-darwin files of fontware
i fontwrap: Bind fonts to specific unicode blocks
i footbib: Bibliographic references as footnotes
i footmisc: A range of footnote options
i footmisx: A range of footnote options
i footnotebackref: Back-references from footnotes
i footnotehyper: hyperref aware footnote.sty
i footnoterange: References to ranges of footnotes
i footnpag: Per-page numbering of footnotes
i forarray: Using array structures in LaTeX
i foreign: Systematic treatment of 'foreign' words in documents
i forest: Drawing (linguistic) trees
i forest-quickstart: Quickstart Guide for Linguists package "forest"
i forloop: Iteration in LaTeX
i formal-grammar: Typeset formal grammars
i formation-latex-ul: Introductory LaTeX course in French
i formlett: Letters to multiple recipients
i forms16be: Initialize form properties using big-endian encoding
i formular: Create forms containing field for manual entry
i forum: Forum fonts with LaTeX support
i fouridx: Left sub- and superscripts in maths mode
i fourier: Using Utopia fonts in LaTeX documents
i fouriernc: Use New Century Schoolbook text with Fourier maths fonts
i fp: Fixed point arithmetic
i fpl: SC and OsF fonts for URW Palladio L
i fragmaster: Using psfrag with pdfLaTeX
i fragmaster.universal-darwin: universal-darwin files of fragmaster
i fragments: Fragments of LaTeX code
i frame: Framed boxes for Plain TeX
i framed: Framed or shaded regions that can break across pages
i framedsyntax: Typeset the syntax of commands and environments within coloured boxes
i francais-bst: Bibliographies conforming to French typographic standards
i frankenstein: A collection of LaTeX packages
i frcursive: French cursive hand fonts
i frederika2016: An OpenType Greek calligraphy font
i freealign: Align math formulas in different lines
i frege: Typeset fregean Begriffsschrift
i frenchmath: Typesetting mathematics according to French rules
i frimurer: Access to the 'frimurer' cipher for use with LaTeX
i frletter: Typeset letters in the French style
i frontespizio: Create a frontispiece for Italian theses
i froufrou: Fancy section separators
i frpseudocode: French translation for the algorithmicx package
i ftc-notebook: Typeset FIRST Tech Challenge (FTC) notebooks
i ftcap: Allows \caption at the beginning of a table-environment
i ftnxtra: Extend the applicability of the \footnote command
i fullblck: Left-blocking for letter class
i fullminipage: Minipage spanning a complete page
i fullwidth: Adjust margins of text block
i functan: Macros for functional analysis and PDE theory
i functional: Provide an intuitive functional programming interface for LaTeX2
i fundus-calligra: Support for the calligra font in LaTeX documents
i fundus-cyr: Support for Washington University Cyrillic fonts
i fundus-sueterlin: Sutterlin
i fvextra: Extensions and patches for fancyvrb
i fwlw: Get first and last words of a page
i g-brief: Letter document class
i gaceta: A class to typeset La Gaceta de la RSME
i galois: Typeset Galois connections
i gamebook: Typeset gamebooks and other interactive novels
i gamebooklib: Macros for setting numbered entries in shuffled order
i gammas: Template for the GAMM Archive for Students
i garamond-libre: The Garamond Libre font face
i garamond-math: An OTF math font matching EB Garamond
i garrigues: MetaPost macros for the reproduction of Garrigues' Easter nomogram
i garuda-c90: TeX support (from CJK) for the garuda font
i gastex: Graphs and Automata Simplified in TeX
i gates: Support for writing modular and customisable code
i gatherenum: A crossover of align* and enumerate
i gauss: A package for Gaussian operations
i gb4e: Linguistic tools
i gb4e-next: Linguistic tools
i gbt7714: BibTeX implementation of China's bibliography style standard GB/T 7714-2015
i gcard: Arrange text on a sheet to fold into a greeting card
i gchords: Typeset guitar chords
i gcite: Citations in a reader-friendly style
i gckanbun: Kanbun typesetting for (u)pLaTeX and LuaLaTeX
i gelasio: LaTeX support for the Gelasio family of fonts
i gelasiomath: Math and small cap additions to Gelasio fonts
i gender: Gender neutrality for languages with grammatical gender
i gene-logic: Typeset logic formulae, etc
i genealogy: A compilation genealogy font
i genealogy-profiles: Genealogical profiles for LaTeX
i genealogytree: Pedigree and genealogical tree diagrams
i genmpage: Generalization of LaTeX's minipages
i gensymb: Generic symbols for both text and math mode
i gentium-tug: Gentium fonts (in two formats) and support files
i gentle: A Gentle Introduction to TeX
i gentombow: Generate Japanese-style crop marks
i geometry: Flexible and complete interface to document dimensions
i geradwp: Document class for the Cahiers du GERAD series
i german: Support for German typography
i germbib: German variants of standard BibTeX styles
i germkorr: Change kerning for German quotation marks
i geschichtsfrkl: BibLaTeX style for historians
i getfiledate: Find the date of last modification of a file
i getitems: Gathering items from a list-like environment
i getmap: Download OpenStreetMap maps for use in documents
i getmap.universal-darwin: universal-darwin files of getmap
i getoptk: Define macros with sophisticated options
i gettitlestring: Clean up title references
i gfdl: Support for using GFDL in LaTeX
i gfnotation: Typeset Gottlob Frege's notation in plain TeX
i gfsartemisia: A modern Greek font design
i gfsbaskerville: A Greek font, from one such by Baskerville
i gfsbodoni: A Greek and Latin font based on Bodoni
i gfscomplutum: A Greek font with a long history
i gfsdidot: A Greek font based on Didot's work
i gfsdidotclassic: The classic version of GFSDidot
i gfsneohellenic: A font in the Neo-Hellenic style
i gfsneohellenicmath: A math font in the Neo-Hellenic style
i gfsporson: A Greek font, originally from Porson
i gfssolomos: A Greek-alphabet font
i ghab: Typeset ghab boxes in LaTeX
i ghsystem: Globally harmonised system of chemical (etc) naming
i gillcm: Alternative unslanted italic Computer Modern fonts
i gillius: Gillius fonts with LaTeX support
i gincltex: Include TeX files as graphics (.tex support for \includegraphics)
i gindex: Formatting indexes
i ginpenc: Modification of inputenc for German
i git-latexdiff: Call latexdiff on two Git revisions of a file
i git-latexdiff.universal-darwin: universal-darwin files of git-latexdiff
i gitfile-info: Get git metadata for a specific file
i gitinfo: Access metadata from the git distributed version control system
i gitinfo-lua: Display git project information in your LaTeX projects
i gitinfo2: Access metadata from the git distributed version control system
i gitlog: Typesetting git changelogs
i gitstatus: Include Git information in the document as watermark or via variables
i gitver: Get the current git hash of a project and typeset it in the document
i globalvals: Declare global variables
i glosmathtools: Mathematical nomenclature tools based on the glossaries package
i gloss: Create glossaries using BibTeX
i gloss-occitan: Polyglossia support for Occitan
i glossaries: Create glossaries and lists of acronyms
i glossaries-danish: Danish language module for glossaries package
i glossaries-dutch: Dutch language module for glossaries package
i glossaries-english: English language module for glossaries package
i glossaries-estonian: Estonian language module for glossaries package
i glossaries-extra: An extension to the glossaries package
i glossaries-finnish: Finnish language module for glossaries package
i glossaries-french: French language module for glossaries package
i glossaries-german: German language module for glossaries package
i glossaries-irish: Irish language module for glossaries package
i glossaries-italian: Italian language module for glossaries package
i glossaries-magyar: Magyar language module for glossaries package
i glossaries-norsk: Norsk Bokmal language module for the glossaries Package
i glossaries-nynorsk: Nynorsk language module for the glossaries package
i glossaries-polish: Polish language module for glossaries package
i glossaries-portuges: Portuges language module for glossaries package
i glossaries-serbian: Serbian language module for glossaries package
i glossaries-slovene: Slovene language module for glossaries package
i glossaries-spanish: Spanish language module for glossaries package
i glossaries.universal-darwin: universal-darwin files of glossaries
i glyphlist: Adobe Glyph List and TeX extensions
i gmdoc: Documentation of LaTeX packages
i gmdoc-enhance: Some enhancements to the gmdoc package
i gmiflink: Simplify usage of \hypertarget and \hyperlink
i gmp: Enable integration between MetaPost pictures and LaTeX
i gmutils: Support macros for other packages
i gmverb: A variant of LaTeX \verb, verbatim and shortvrb
i gmverse: A package for typesetting (short) poems
i gnu-freefont: A Unicode font, with rather wide coverage
i gnuplottex: Embed Gnuplot commands in LaTeX documents
i go: Fonts and macros for typesetting go games
i gobble: More gobble macros for PlainTeX and LaTeX
i gofonts: GoSans and GoMono fonts with LaTeX support
i gost: BibTeX styles to format according to GOST
i gothic: A collection of old German-style fonts
i gotoh: An implementation of the Gotoh sequence alignment algorithm
i grabbox: Read an argument into a box and execute the code afterwards
i gradient-text: Decorate text with linear gradient colors
i gradientframe: Simple gradient frames around objects
i grading-scheme: Typeset grading schemes in tabular format
i gradstudentresume: A generic template for graduate student resumes
i grafcet: Draw Grafcet/SFC with TikZ
i grant: Classes for formatting federal grant proposals
i graph35: Draw keys and screen items of several Casio calculators
i graphbox: Extend graphicx to improve placement of graphics
i graphics: The LaTeX standard graphics bundle
i graphics-cfg: Sample configuration files for LaTeX color and graphics
i graphics-def: Colour and graphics option files
i graphics-pln: LaTeX-style graphics for Plain TeX users
i graphicscache: Cache includegraphics calls
i graphicx-psmin: Reduce size of PostScript files by not repeating images
i graphicxbox: Insert a graphical image as a background
i graphicxpsd: Adobe Photoshop Data format (PSD) support for graphicx package
i graphpaper: A LaTeX class to generate several types of graph papers
i graphviz: Write graphviz (dot+neato) inline in LaTeX documents
i grayhints: Produce 'gray hints' to a variable text field
i greek-fontenc: LICR macros and encoding definition files for Greek
i greek-inputenc: Greek encoding support for inputenc
i greekdates: Provides ancient Greek day and month names, dates, etc
i greektex: Fonts for typesetting Greek/English documents
i greektonoi: Facilitates writing/editing of multiaccented greek
i greenpoint: The Green Point logo
i gregoriotex: Engraving Gregorian Chant scores
i gregoriotex.universal-darwin: universal-darwin files of gregoriotex
i grfext: Manipulate the graphics package's list of extensions
i grffile: Extended file name support for graphics (legacy package)
i grfpaste: Include fragments of a dvi file
i grid: Grid typesetting in LaTeX
i grid-system: Page organisation, modelled on CSS facilities
i gridpapers: Graph paper backgrounds and color schemes
i gridset: Grid, a.k.a. in-register, setting
i gridslides: Free form slides with blocks placed on a grid
i grotesq: URW Grotesq font pack for LaTeX
i grundgesetze: Typeset Frege's Grundgesetze der Arithmetik
i gs1: Typeset EAN barcodes using TeX rules, only
i gsemthesis: Geneva School of Economics and Management PhD thesis format
i gsftopk: Convert "Ghostscript fonts" to PK files
i gsftopk.universal-darwin: universal-darwin files of gsftopk
i gtl: Manipulating generalized token lists
i gtrcrd: Add chords to lyrics
i gtrlib-largetrees: Library for genealogytree aiming at large trees
i gu: Typeset crystallographic group-subgroup-schemes
i gudea: The Gudea font face with support for LaTeX and pdfLaTeX
i guide-to-latex: examples and more from Guide to LaTeX, by Kopka and Daly
i guitar: Guitar chords and song texts
i guitarchordschemes: Guitar Chord and Scale Tablatures
i guitartabs: A class for drawing guitar tablatures easily
i guitlogo: Macros for typesetting the GuIT logo
i gustlib: plain macros for much core and extra functionality, from GUST
i gustprog: utility programs for Polish users of TeX
i gzt: Bundle of classes for "La Gazette des Mathematiciens"
i h2020proposal: LaTeX class and template for EU H2020 RIA proposal
i ha-prosper: Patches and improvements for prosper
i hackthefootline: Footline selection and configuration for LaTeX beamer's standard themes
i hacm: Font support for the Arka language
i hagenberg-thesis: Collection of LaTeX classes, style files and example documents for academic manuscripts
i halloweenmath: Scary and creepy math symbols with AMS-LaTeX integration
i hamnosys: A font for sign languages
i handin: Light weight template for creating school submissions using LaTeX
i handout: Create handout for auditors of a talk
i handoutwithnotes: Create Handouts with notes from your LaTeX beamer presentation
i hands: Pointing hand font
i hang: Environments for hanging paragraphs and list items
i hanging: Hanging paragraphs
i hanoi: Tower of Hanoi in TeX
i hanzibox: Boxed Chinese characters with Pinyin above and translation below
i happy4th: A firework display in obfuscated TeX
i har2nat: Replace the harvard package with natbib
i haranoaji: Harano Aji Fonts
i haranoaji-extra: Harano Aji Fonts
i hardwrap: Hard wrap text to a certain character length
i harmony: Typeset harmony symbols, etc., for musicology
i harnon-cv: A CV document class with a vertical timeline for experience
i harpoon: Extra harpoons, using the graphics package
i harvard: Harvard citation package for use with LaTeX 2e
i harveyballs: Create Harvey Balls using TikZ
i harvmac: Macros for scientific articles
i hatching: MetaPost macros for hatching interior of closed paths
i hausarbeit-jura: Class for writing "juristische Hausarbeiten" at German Universities
i havannah: Diagrams of board positions in the games of Havannah and Hex
i hc: Replacement for the LaTeX classes
i hduthesis: LaTeX class for bachelor and MPhil theses in Hangzhou Dianzi University
i he-she: Alternating pronouns to aid gender-neutral writing
i hebdomon: A document class for report writing in university settings
i hebrew-fonts: Input encodings, font encodings and font definition files for Hebrew
i hecthese: A class for dissertations and theses at HEC Montreal
i helmholtz-ellis-ji-notation: Beautiful in-line microtonal just intonation accidentals
i helvetic: URW 'Base 35' font pack for LaTeX
i hep: A "convenience wrapper" for High Energy Physics packages
i hep-acronym: An acronym extension for glossaries
i hep-bibliography: An acronym extension for glossaries
i hep-float: Convenience package for float placement
i hep-font: Latin modern extended by computer modern
i hep-graphic: Extensions for graphics, plots and feynman graphs in high energy physics
i hep-math: Extended math macros
i hep-math-font: Extended Greek and sans-serif math
i hep-paper: Publications in High Energy Physics
i hep-reference: Adjustments for publications in High Energy Physics
i hep-text: List and text extensions
i hep-title: Extensions for the title page
i hepnames: Pre-defined high energy particle names
i hepparticles: Macros for typesetting high energy physics particle names
i hepthesis: A class for academic reports, especially PhD theses
i hepunits: A set of units useful in high energy physics applications
i here: Emulation of obsolete package for "here" floats
i hereapplies: A LaTeX package for referencing groups of pages that share something in common
i heria: A LaTeX class for Horizon Europe RIA and IA grant proposals
i heros-otf: Using the OpenType fonts TeX Gyre Heros>
i hershey-mp: MetaPost support for the Hershey font file format
i heuristica: Fonts extending Utopia, with LaTeX support files
i hexboard: For drawing Hex boards and games
i hexgame: Provide an environment to draw a hexgame-board
i hf-tikz: A simple way to highlight formulas and formula parts
i hfbright: The hfbright fonts
i hfoldsty: Old style numerals with EC fonts
i hfutexam: Exam class for Hefei University of Technology (China)
i hfutthesis: LaTeX Thesis Template for Hefei University of Technology
i hhtensor: Print vectors, matrices, and tensors
i hideanswer: Generate documents with and without answers by toggling a switch
i highlightlatex: Syntax highlighting for LaTeX
i highlightx: Highlight formulas or paragraphs
i hindawi-latex-template: A LaTeX template for authors of the Hindawi journals
i hindmadurai: The HindMadurai font face with support for LaTeX and pdfLaTeX
i histogr: Draw histograms with the LaTeX picture environment
i historische-zeitschrift: BibLaTeX style for the journal 'Historische Zeitschrift'
i hitec: Class for documentation
i hitex: A TeX extension writing HINT output for on-screen reading
i hitex.universal-darwin: universal-darwin files of hitex
i hithesis: Harbin Institute of Technology Thesis Template
i hitreport: Harbin Institute of Technology Report LaTeX Template
i hitszbeamer: A beamer theme for Harbin Institute of Technology, ShenZhen
i hitszthesis: A dissertation template for Harbin Institute of Technology, ShenZhen
i hletter: Flexible letter typesetting with flexible page headings
i hlist: Horizontal and columned lists
i hmtrump: Describe card games
i hobby: An implementation of Hobby's algorithm for PGF/TikZ
i hobete: Unofficial beamer theme for the University of Hohenheim
i hobsub: Construct package bundles
i hologo: A collection of logos with bookmark support
i homework: A LaTeX class for writing your homework
i hook-pre-commit-pkg: Pre-commit git hook for LaTeX package developpers
i hopatch: Load patches for packages
i horoscop: Generate astrological charts in LaTeX
i hpsdiss: A dissertation class
i href-ul: Underscored LaTeX hyperlinks
i hrefhide: Suppress hyper links when printing
i hrlatex: LaTeX support for Croatian documents
i hu-berlin-bundle: LaTeX classes for the Humboldt-Universitat zu Berlin
i huawei: Template for Huawei documents
i huaz: Automatic definite articles for Hungarian
i huffman: Drawing binary Huffman trees with MetaPost and METAOBJ
i hulipsum: Hungarian dummy text (Lorum ipse)
i hustthesis: Unofficial thesis template for Huazhong University
i hvarabic: Macros for RTL typesetting
i hvextern: Write and execute external code, and insert the output
i hvfloat: Controlling captions, fullpage and doublepage floats
i hvindex: Support for indexing
i hvlogos: Print TeX-related names as logo
i hvpygmentex: Syntax-Highlighting of program code
i hvqrurl: Insert a QR code in the margin
i hwemoji: Unicode emoji support for pdfLaTeX with sequences
i hycolor: Implements colour for packages hyperref and bookmark
i hypcap: Adjusting the anchors of captions
i hypdestopt: Hyperref destination optimizer
i hypdoc: Hyper extensions for doc.sty
i hypdvips: Hyperref extensions for use with dvips
i hyper: Hypertext cross referencing
i hyperbar: Add interactive Barcode fields to PDF forms
i hypernat: Allow hyperref and natbib to work together
i hyperref: Extensive support for hypertext in LaTeX
i hyperxmp: Embed XMP metadata within a LaTeX document
i hyperxmp.universal-darwin: universal-darwin files of hyperxmp
i hyph-utf8: Hyphenation patterns expressed in UTF-8
i hyphen-afrikaans: Afrikaans hyphenation patterns.
i hyphen-ancientgreek: Ancient Greek hyphenation patterns.
i hyphen-arabic: (No) Arabic hyphenation patterns.
i hyphen-armenian: Armenian hyphenation patterns.
i hyphen-base: core hyphenation support files
i hyphen-basque: Basque hyphenation patterns.
i hyphen-belarusian: Belarusian hyphenation patterns.
i hyphen-bulgarian: Bulgarian hyphenation patterns.
i hyphen-catalan: Catalan hyphenation patterns.
i hyphen-chinese: Chinese pinyin hyphenation patterns.
i hyphen-churchslavonic: Church Slavonic hyphenation patterns.
i hyphen-coptic: Coptic hyphenation patterns.
i hyphen-croatian: Croatian hyphenation patterns.
i hyphen-czech: Czech hyphenation patterns.
i hyphen-danish: Danish hyphenation patterns.
i hyphen-dutch: Dutch hyphenation patterns.
i hyphen-english: English hyphenation patterns.
i hyphen-esperanto: Esperanto hyphenation patterns.
i hyphen-estonian: Estonian hyphenation patterns.
i hyphen-ethiopic: Hyphenation patterns for Ethiopic scripts.
i hyphen-farsi: (No) Persian hyphenation patterns.
i hyphen-finnish: Finnish hyphenation patterns.
i hyphen-french: French hyphenation patterns.
i hyphen-friulan: Friulan hyphenation patterns.
i hyphen-galician: Galician hyphenation patterns.
i hyphen-georgian: Georgian hyphenation patterns.
i hyphen-german: German hyphenation patterns.
i hyphen-greek: Modern Greek hyphenation patterns.
i hyphen-hungarian: Hungarian hyphenation patterns.
i hyphen-icelandic: Icelandic hyphenation patterns.
i hyphen-indic: Indic hyphenation patterns.
i hyphen-indonesian: Indonesian hyphenation patterns.
i hyphen-interlingua: Interlingua hyphenation patterns.
i hyphen-irish: Irish hyphenation patterns.
i hyphen-italian: Italian hyphenation patterns.
i hyphen-kurmanji: Kurmanji hyphenation patterns.
i hyphen-latin: Latin hyphenation patterns.
i hyphen-latvian: Latvian hyphenation patterns.
i hyphen-lithuanian: Lithuanian hyphenation patterns.
i hyphen-macedonian: Macedonian hyphenation patterns.
i hyphen-mongolian: Mongolian hyphenation patterns in Cyrillic script.
i hyphen-norwegian: Norwegian Bokmal and Nynorsk hyphenation patterns.
i hyphen-occitan: Occitan hyphenation patterns.
i hyphen-piedmontese: Piedmontese hyphenation patterns.
i hyphen-polish: Polish hyphenation patterns.
i hyphen-portuguese: Portuguese hyphenation patterns.
i hyphen-romanian: Romanian hyphenation patterns.
i hyphen-romansh: Romansh hyphenation patterns.
i hyphen-russian: Russian hyphenation patterns.
i hyphen-sanskrit: Sanskrit hyphenation patterns.
i hyphen-serbian: Serbian hyphenation patterns.
i hyphen-slovak: Slovak hyphenation patterns.
i hyphen-slovenian: Slovenian hyphenation patterns.
i hyphen-spanish: Spanish hyphenation patterns.
i hyphen-swedish: Swedish hyphenation patterns.
i hyphen-thai: Thai hyphenation patterns.
i hyphen-turkish: Turkish hyphenation patterns.
i hyphen-turkmen: Turkmen hyphenation patterns.
i hyphen-ukrainian: Ukrainian hyphenation patterns.
i hyphen-uppersorbian: Upper Sorbian hyphenation patterns.
i hyphen-welsh: Welsh hyphenation patterns.
i hyphenat: Disable/enable hypenation
i hyphenex: US English hyphenation exceptions file
i hyplain: Basic support for multiple languages in Plain TeX
i iaria: Write documents for the IARIA publications
i iaria-lite: Write documents for the IARIA publications
i ibarra: LaTeX support for the Ibarra Real Nova family of fonts
i ibrackets: Intelligent brackets
i ibycus-babel: Use the Ibycus 4 Greek font with Babel
i ibygrk: Fonts and macros to typeset ancient Greek
i icite: Indices locorum citatorum
i icsv: Class for typesetting articles for the ICSV conference
i ideavault: Idea (concept) management package
i identkey: Typesetting bracketed dichotomous identification keys
i idxcmds: Semantic commands for adding formatted index entries
i idxlayout: Configurable index layout, responsive to KOMA-Script and memoir
i ieeeconf: Macros for IEEE conference proceedings
i ieeepes: IEEE Power Engineering Society Transactions
i ieeetran: Document class for IEEE Transactions journals and conferences
i ieejtran: Unofficial bibliography style file for the Institute of Electrical Engineers of Japan
i ietfbibs: Generate BibTeX entries for various IETF index files
i iexec: Execute shell commands and input their output
i ifallfalse: Compare a string against a set of other strings
i iffont: Conditionally load fonts with fontspec
i ifis-macros: Check if a given input string is a number or dimension for TeX
i ifmslide: Presentation slides for screen and printouts
i ifmtarg: If-then-else command for processing potentially empty arguments
i ifnextok: Utility macro: peek ahead without ignoring spaces
i ifoddpage: Determine if the current page is odd or even
i ifplatform: Conditionals to test which platform is being used
i ifptex: Check if the engine is pTeX or one of its derivatives
i ifsym: A collection of symbols
i iftex: Am I running under pdfTeX, XeTeX or LuaTeX?
i ifthenx: Extra tests for \ifthenelse
i ifxptex: Detect pTeX and its derivatives
i iitem: Multiple level of lists in one list-like environment
i ijmart: LaTeX Class for the Israel Journal of Mathematics
i ijqc: BibTeX style file for the Intl. J. Quantum Chem
i ijsra: LaTeX document class for the International Journal of Student Research in Archaeology
i imac: International Modal Analysis Conference format
i image-gallery: Create an overview of pictures from a digital camera or from other sources
i imakeidx: A package for producing multiple indexes
i imfellenglish: IM Fell English fonts with LaTeX support
i impatient: Free edition of the book "TeX for the Impatient"
i impatient-cn: Free edition of the book "TeX for the Impatient"
i impatient-fr: Free edition of the book "TeX for the Impatient"
i impnattypo: Support typography of l'Imprimerie Nationale Francaise
i import: Establish input relative to a directory
i imsproc: Typeset IMS conference proceedings
i imtekda: IMTEK thesis class
i incgraph: Sophisticated graphics inclusion in a PDF document
i includernw: Include .Rnw inside .tex
i inconsolata: A monospaced font, with support files for use with TeX
i inconsolata-nerd-font: Inconsolata Nerd Font with support for XeLaTeX or LuaLaTeX
i index: Extended index for LaTeX including multiple indexes
i indextools: Producing multiple indices
i infwarerr: Complete set of information/warning/error message macros
i initials: Adobe Type 1 decorative initial fonts
i inkpaper: A mathematical paper template
i inline-images: Inline images in base64 encoding
i inlinebib: Citations in footnotes
i inlinedef: Inline expansions within definitions
i inlinelabel: Assign equation numbers to inline equations
i innerscript: Small modifications to math formatting
i inputenx: Enhanced input encoding handling
i inputnormalization: Wrapper for XeTeX's and LuaTeX's input normalization
i inputtrc: Trace which file loads which
i inriafonts: Inria fonts with LaTeX support
i insbox: Insert pictures/boxes into paragraphs
i install-latex-guide-zh-cn: A short introduction to LaTeX installation written in Chinese
i installfont: A bash script for installing a LaTeX font family
i installfont.universal-darwin: universal-darwin files of installfont
i intcalc: Expandable arithmetic operations with integers
i inter: The inter font face with support for LaTeX, XeLaTeX, and LuaLaTeX
i interactiveworkbook: LaTeX-based interactive PDF on the Web
i interchar: Managing character class schemes in XeTeX
i interfaces: Set parameters for other packages, conveniently
i interlinear: A package for creating interlinear glossed texts with customizable formatting
i interpreter: Translate input files on the fly
i interval: Format mathematical intervals, ensuring proper spacing
i intopdf: Embed non-PDF files into PDF with hyperlink
i intro-scientific: Introducing scientific/mathematical documents using LaTeX
i inversepath: Calculate inverse file paths
i invoice: Generate invoices
i invoice-class: Produces a standard US invoice from a CSV file
i invoice2: Intelligent invoices with LaTeX3
i iodhbwm: Unofficial template of the DHBW Mannheim
i ionumbers: Restyle numbers in maths mode
i iopart-num: Numeric citation style for IOP journals
i ipaex: IPA (Japanese) fonts
i ipaex-type1: IPAex fonts converted to Type-1 format Unicode subfonts
i ipsum: Insert multilingual placeholder text
i iran-bibtex: Iran Manual of Style Citation Guide for BibTeX
i is-bst: Extended versions of standard BibTeX styles
i iscram: A LaTeX class to publish article to ISCRAM conferences
i iso: Generic ISO standards typesetting macros
i iso10303: Typesetting the STEP standards
i isodate: Tune the output format of dates according to language
i isodoc: A LaTeX class for typesetting letters and invoices
i isomath: Mathematics style for science and technology
i isonums: Display numbers in maths mode according to ISO 31-0
i isopt: Writing a TeX length with a space between number and unit
i isorot: Rotation of document elements
i isosafety: Provides ISO signs and colors according to the standards 7010 and 3864
i isotope: A package for typesetting isotopes
i isphysicalmath: Simple way to write nice formulas
i issuulinks: Produce external links instead of internal ones
i istgame: Draw Game Trees with TikZ
i itnumpar: Spell numbers in words (Italian)
i iwona: A two-element sans-serif font
i iwonamath: LaTeX support for scaled Iwona math fonts
i jablantile: Metafont version of tiles in the style of Slavik Jablan
i jacow: A class for submissions to the proceedings of conferences on JACoW.org
i jadetex: Macros supporting Jade DSSSL output
i jadetex.universal-darwin: universal-darwin files of jadetex
i jamtimes: Expanded Times Roman fonts
i japanese-mathformulas: Compiling basic math formulas in Japanese using LuaLaTeX
i japanese-otf: Advanced font selection for platex and its friends
i jbact: BibTeX style for biology journals
i jeuxcartes: Macros to insert playing cards
i jfmutil: Utility to process pTeX-extended TFM and VF
i jfmutil.universal-darwin: universal-darwin files of jfmutil
i jieeetran: UnofficiaL BibTeX style for citing Japanese articles in IEEE format
i jigsaw: Draw jigsaw pieces with TikZ
i jkmath: Macros for mathematics that make the code more readable
i jknapltx: Miscellaneous packages by Joerg Knappen
i jlabels: Make letter-sized pages of labels
i jlreq: Japanese document class based on requirements for Japanese text layout
i jlreq-deluxe: Multi-weight Japanese font support for the jlreq class
i jmb: BibTeX style for the Journal of Theoretical Biology
i jmlr: Class files for the Journal of Machine Learning Research
i jmn: special fonts for ConTeXt
i jmsdelim: A package for compositional delimiter sizing
i jneurosci: BibTeX style for the Journal of Neuroscience
i jnuexam: Exam class for Jinan University
i jobname-suffix: Compile differently based on the filename
i joinbox: Join boxes vertically or horizontally
i josefin: Josefin fonts with LaTeX support
i jourcl: Cover letter for journal submissions
i jourrr: A LaTeX template for journal rebuttal letters
i jpneduenumerate: Enumerative expressions in Japanese education
i jpnedumathsymbols: Mathematical equation representation in Japanese education
i jpsj: Document Class for Journal of the Physical Society of Japan
i js-misc: Miscellaneous macros from Joachim Schrod
i jsclasses: Classes tailored for use with Japanese
i jslectureplanner: Creation and management of university course material
i jsonparse: Parse, store and access JSON data in LaTeX documents
i jumplines: Articles with teasers and continuation later on
i junicode: A TrueType and OpenType font family for mediaevalists
i junicodevf: A TrueType variable font family for mediaevalists
i jupynotex: Include whole or partial Jupyter notebooks in LaTeX documents
i jura: A document class for German legal texts
i juraabbrev: Abbreviations for typesetting (German) juridical documents
i jurabib: Extended BibTeX citation support for the humanities and legal texts
i juramisc: Typesetting German juridical documents
i jurarsp: Citations of judgements and official documents in (German) juridical documents
i jvlisting: A replacement for LaTeX's verbatim package
i jwjournal: A personal class for writing journals
i kalendarium: Print dates according to the classical Latin calendar
i kanaparser: Kana parser for LuaTeX
i kanbun: Typeset kanbun-kundoku with support for kanbun annotation
i kantlipsum: Generate sentences in Kant's style
i karnaugh: Typeset Karnaugh-Veitch-maps
i karnaugh-map: LaTeX package for drawing karnaugh maps with up to 6 variables
i karnaughmap: Typeset Karnaugh maps
i kastrup: Convert numbers into binary, octal and hexadecimal
i kaytannollista-latexia: Practical manual for LaTeX (Finnish)
i kblocks: Easily typeset Control Block Diagrams and Signal Flow Graphs
i kdgdocs: Document classes for Karel de Grote University College
i kdpcover: Covers for books published by Kindle Direct Publishing
i kerkis: Kerkis (Greek) font family
i kerntest: Print tables and generate control files to adjust kernings
i ketcindy: macros for graphic generation and Cinderella plugin
i ketcindy.universal-darwin: universal-darwin files of ketcindy
i keycommand: Simple creation of commands with key-value arguments
i keyfloat: Provides a key/value interface for generating floats
i keyindex: Index entries by key lookup
i keyparse: Key based parser
i keyreader: A robust interface to xkeyval
i keystroke: Graphical representation of keys on keyboard
i keytheorems: An l3keys interface to amsthm
i keyval2e: A lightweight and robust key-value parser
i keyvaltable: Re-usable table layouts separating content and presentation
i kfupm-math-exam: A LaTeX document style to produce homework, quiz and exam papers
i khatalmaqala: Arabic font for university articles
i kinematikz: Design kinematic chains and mechanisms
i kix: Typeset KIX codes
i kixfont: A font for KIX codes
i kluwer: Kluwer publication support
i knitting: Produce knitting charts, in Plain TeX or LaTeX
i knittingpattern: Create knitting patterns
i knowledge: Displaying, hyperlinking, and indexing notions in a document
i knuth-errata: Knuth's published errata
i knuth-hint: HINT collection of typeset C/WEB sources in TeX Live
i knuth-lib: Core TeX and Metafont sources from Knuth
i knuth-local: Knuth's local information
i knuth-pdf: PDF collection of typeset C/WEB sources in TeX Live
i koma-moderncvclassic: Makes the style and command of moderncv (style classic) available for koma-classes and thus compatible with BibLaTeX
i koma-script: A bundle of versatile classes and packages
i koma-script-examples: Examples from the KOMA-Script book
i koma-script-sfs: Koma-script letter class option for Finnish
i komacv: Typesetting a beautiful CV with various style options
i komacv-rg: LaTeX packages that aid in creating CVs based on the komacv class and creating related documents
i korigamik: Typeset articles using KorigamiK's document class
i kotex-oblivoir: A LaTeX document class for typesetting Korean documents
i kotex-plain: Macros for typesetting Korean under Plain TeX
i kotex-utf: Typeset Hangul, coded in UTF-8
i kotex-utils: Utility scripts and support files for typesetting Korean
i kotex-utils.universal-darwin: universal-darwin files of kotex-utils
i kpathsea: Path searching library for TeX-related files
i kpathsea.universal-darwin: universal-darwin files of kpathsea
i kpfonts: A complete set of fonts for text and mathematics
i kpfonts-otf: OTF version of the Kp-fonts
i ksfh_nat: BibTeX style for KSFH Munich
i ksp-thesis: A LaTeX class for theses published with KIT Scientific Publishing
i ktv-texdata: Extract subsets of documents
i ku-template: Copenhagen University or faculty logo for front page
i kurdishlipsum: A 'lipsum' package for the Kurdish language
i kurier: A two-element sans-serif typeface
i kvdefinekeys: Define keys for use in the kvsetkeys package
i kvmap: Create Karnaugh maps with LaTeX
i kvoptions: Key value format for package options
i kvsetkeys: Key value parser with default handler support
i l2picfaq: LaTeX pictures "how-to" (German)
i l2tabu: Obsolete packages and commands
i l2tabu-english: English translation of "Obsolete packages and commands"
i l2tabu-french: French translation of l2tabu
i l2tabu-italian: Italian Translation of Obsolete packages and commands
i l2tabu-spanish: Spanish translation of "Obsolete packages and commands"
i l3backend: LaTeX3 backend drivers
i l3backend-dev: LaTeX3 backend drivers (dev)
i l3build: A testing and building system for (La)TeX
i l3build.universal-darwin: universal-darwin files of l3build
i l3experimental: Experimental LaTeX3 concepts
i l3kernel: LaTeX3 programming conventions
i l3kernel-dev: Development pre-release of l3kernel
i l3packages: High-level LaTeX3 concepts
i l3sys-query: System queries for LaTeX using Lua
i l3sys-query.universal-darwin: universal-darwin files of l3sys-query
i labbook: Typeset laboratory journals
i labels: Print sheets of sticky labels
i labels4easylist: Add reference labels to easylist items
i labelschanged: Identify labels which cause endless "may have changed" warnings
i labyrinth: Draw labyrinths and solution paths
i lacheck: LaTeX checker
i lacheck.universal-darwin: universal-darwin files of lacheck
i ladder: Draw simple ladder diagrams using TikZ
i lambda: LaTeX for Omega and Aleph
i lambda-lists: Lists in TeX's mouth
i lambdax: Use Lambda expression within LaTeX
i langcode: Simple language-dependent settings based on language codes
i langnames: Name languages and their genetic affiliations consistently
i langsci: Typeset books for publication with Language Science Press
i langsci-avm: Feature structures and attribute-value matrices (AVM)
i lapdf: PDF drawing directly in TeX documents
i lastbib: Record the number of citations in a document
i lastpackage: Indicates the last loaded package
i lastpage: Reference last page for Page N of M type footers
i latex: A TeX macro package that defines LaTeX
i latex-amsmath-dev: Development pre-release of the LaTeX amsmath bundle
i latex-base-dev: Development pre-release of the LaTeX kernel
i latex-bin: LaTeX executables and man pages
i latex-bin-dev: LaTeX pre-release executables and formats
i latex-bin-dev.universal-darwin: universal-darwin files of latex-bin-dev
i latex-bin.universal-darwin: universal-darwin files of latex-bin
i latex-brochure: A publicity flyer for LaTeX
i latex-context-ppchtex: Legacy stub to allow loading pictex as m-pictex
i latex-course: A LaTeX course as a projected presentation
i latex-doc-ptr: A direction-finder for LaTeX resources available online
i latex-firstaid-dev: Development pre-release of the LaTeX firstaid package
i latex-fonts: A collection of fonts used in LaTeX distributions
i latex-for-undergraduates: A tutorial aimed at introducing undergraduate students to LaTeX
i latex-git-log: Typeset git log information
i latex-git-log.universal-darwin: universal-darwin files of latex-git-log
i latex-graphics-companion: Examples from The LaTeX Graphics Companion
i latex-graphics-dev: Development pre-release of the LaTeX graphics bundle
i latex-lab: LaTeX laboratory
i latex-lab-dev: LaTeX laboratory: Development pre-release
i latex-make: Easy compiling of complex (and simple) LaTeX documents
i latex-mr: A practical guide to LaTeX and Polyglossia for Marathi and other Indian languages
i latex-notes-zh-cn: Chinese Introduction to TeX and LaTeX
i latex-papersize: Calculate LaTeX settings for any font and paper size
i latex-papersize.universal-darwin: universal-darwin files of latex-papersize
i latex-refsheet: LaTeX Reference Sheet for a thesis with KOMA-Script
i latex-tools-dev: Development pre-release of the LaTeX tools bundle
i latex-uni8: Universal inputenc, fontenc, and babel for pdfLaTeX and LuaLaTeX
i latex-veryshortguide: The Very Short Guide to LaTeX
i latex-via-exemplos: A LaTeX course written in brazilian portuguese language
i latex-web-companion: Examples from The LaTeX Web Companion
i latex2e-help-texinfo: Unofficial reference manual covering LaTeX2e
i latex2e-help-texinfo-fr: A French translation of "latex2e-help-texinfo"
i latex2e-help-texinfo-spanish: Unofficial reference manual covering LaTeX2e
i latex2man: Translate LaTeX-based manual pages into Unix man format
i latex2man.universal-darwin: universal-darwin files of latex2man
i latex2nemeth: Convert LaTeX source to Braille with math in Nemeth
i latex2nemeth.universal-darwin: universal-darwin files of latex2nemeth
i latex2pydata: Write data to file in Python literal format
i latex4musicians: A guide for combining LaTeX and music
i latex4wp: A LaTeX guide specifically designed for word processor users
i latex4wp-it: LaTeX guide for word processor users, in Italian
i latexbangla: Enhanced LaTeX integration for Bangla
i latexbug: Bug-classification for LaTeX related bugs
i latexcheat: A LaTeX cheat sheet
i latexcheat-de: A LaTeX cheat sheet, in German
i latexcheat-esmx: A LaTeX cheat sheet, in Spanish
i latexcheat-ptbr: A LaTeX cheat sheet, in Brazilian Portuguese
i latexcolors: Use color definitions from latexcolor.com
i latexconfig: configuration files for LaTeX-related formats
i latexcourse-rug: A LaTeX course book
i latexdemo: Demonstrate LaTeX code with its resulting output
i latexdiff: Determine and mark up significant differences between LaTeX files
i latexdiff.universal-darwin: universal-darwin files of latexdiff
i latexfileinfo-pkgs: A comparison of packages showing LaTeX file information
i latexfileversion: Prints the version and date of a LaTeX class or style file
i latexfileversion.universal-darwin: universal-darwin files of latexfileversion
i latexgit: A LaTeX git wrapper
i latexindent: Indent a LaTeX document, highlighting the programming structure
i latexindent.universal-darwin: universal-darwin files of latexindent
i latexmk: Fully automated LaTeX document generation
i latexmk.universal-darwin: universal-darwin files of latexmk
i latexmp: Interface for LaTeX-based typesetting in MetaPost
i latexpand: Expand \input and \include in a LaTeX document
i latexpand.universal-darwin: universal-darwin files of latexpand
i latino-sine-flexione: LaTeX support for documents written in Peano's Interlingua
i lato: Lato font family and LaTeX support
i layaureo: A package to improve the A4 page layout
i layouts: Display various elements of a document's layout
i lazylist: Lists in TeX's "mouth"
i lccaps: Lowercased (spaced) small capitals
i lcd: Alphanumerical LCD-style displays
i lcdftypetools: A bundle of outline font manipulation tools
i lcdftypetools.universal-darwin: universal-darwin files of lcdftypetools
i lcg: Generate random integers
i lcyw: Make Classic Cyrillic CM fonts accessible in LaTeX
i leading: Define leading with a length
i leadsheets: Typesetting leadsheets and songbooks
i leaflet: Create small handouts (flyers)
i lebhart: Write your articles in a colorful way
i lecturer: On-screen presentations for (almost) all formats
i lectures: A document class for quickly drafting nice looking lecture notes
i lectureslides: Combine single PDF files into one file
i ledmac: Typeset scholarly editions
i leftidx: Left and right subscripts and superscripts in math mode
i leftindex: Left indices with better spacing
i leipzig: Typeset and index linguistic gloss abbreviations
i lengthconvert: Express lengths in arbitrary units
i lete-sans-math: Lato-based OpenType Math font for LuaTeX and XeTeX
i letgut: Class for the newsletter "La Lettre GUTenberg" of the French TeX User Group GUTenberg
i letltxmacro: Let assignment for LaTeX macros
i letterspacing: Letter spacing
i letterswitharrows: Draw arrows over math letters
i lettre: Letters and faxes in French
i lettrine: Typeset dropped capitals
i levy: Fonts for typesetting classical greek
i lewis: Draw Lewis structures
i lexend: The Lexend fonts for XeLaTeX and LuaLaTeX through fontspec
i lexikon: Macros for a two language dictionary
i lexref: Convenient and uniform references to legal provisions
i lfb: A Greek font with normal and bold variants
i lgreek: LaTeX macros for using Silvio Levy's Greek fonts
i lgrmath: Use LGR-encoded fonts in math mode
i lh: Cyrillic fonts that support LaTeX standard encodings
i lhcyr: A non-standard Cyrillic input scheme
i lhelp: Miscellaneous helper packages
i libertine: Use of Linux Libertine and Biolinum fonts with LaTeX
i libertinegc: Libertine add-on to support Greek and Cyrillic
i libertinus: Wrapper to use the correct libertinus package according to the used TeX engine
i libertinus-fonts: The Libertinus font family
i libertinus-otf: Support for Libertinus OpenType
i libertinus-type1: Support for using Libertinus fonts with LaTeX/pdfLaTeX
i libertinust1math: A Type 1 font and LaTeX support for Libertinus Math
i libgreek: Greek letters in math mode from Libertinus or Linux Libertine/Biolinum
i librarian: Tools to create bibliographies in TeX
i librebaskerville: The Libre Baskerville family of fonts with LaTeX support
i librebodoni: Libre Bodoni fonts with LaTeX support
i librecaslon: Libre Caslon fonts, with LaTeX support
i librefranklin: LaTeX support for the Libre-Franklin family of fonts
i libris: Libris ADF fonts, with LaTeX support
i lie-hasse: Draw Hasse diagrams
i liftarm: Geometric constructions with liftarms using TikZ and LaTeX3
i light-latex-make: llmk: A build tool for LaTeX documents
i light-latex-make.universal-darwin: universal-darwin files of light-latex-make
i ligtype: Comprehensive ligature suppression functionalities
i lilyglyphs: Access lilypond fragments and glyphs, in LaTeX
i lilyglyphs.universal-darwin: universal-darwin files of lilyglyphs
i limap: Typeset maps and blocks according to the Information Mapping(r) method
i limecv: A (Xe/Lua)LaTeX document class for curriculum vitae
i lineara: Linear A script fonts
i linearregression: Calculate and display linear regressions
i linebreaker: Prevent overflow boxes with LuaLaTeX
i linegoal: A "dimen" that returns the space left on the line
i lineno: Line numbers on paragraphs
i ling-macros: Macros for typesetting formal linguistics
i linguex: Format linguists' examples
i linguisticspro: LinguisticsPro fonts with LaTeX support
i linop: Typeset linear operators as they appear in quantum theory or linear algebra
i lion-msc: LaTeX class for B.Sc. and M.Sc. reports at Leiden Institute of Physics (LION)
i lipsum: Easy access to the Lorem Ipsum and other dummy texts
i lisp-on-tex: Execute LISP code in a LaTeX document
i listbib: Lists contents of BibTeX files
i listbib.universal-darwin: universal-darwin files of listbib
i listing: Produce formatted program listings
i listings: Typeset source code listings using LaTeX
i listings-ext: Automated input of source
i listings-ext.universal-darwin: universal-darwin files of listings-ext
i listingsutf8: Allow UTF-8 in listings input
i listlbls: Creates a list of all labels used throughout a document
i listliketab: Typeset lists as tables
i listofitems: Grab items in lists using user-specified sep char
i listofsymbols: Create and manipulate lists of symbols
i litebook: A fresh cover and chapter design for books
i litesolution: A LaTeX class for typesetting solutions of problems in exams, textbooks, etc.
i litetable: Class schedules with colorful course blocks
i lithuanian: Lithuanian language support
i liturg: Support for typesetting Catholic liturgical texts
i lkproof: LK Proof figure macros
i llncs: Document class and bibliography style for Lecture Notes in Computer Science (LNCS)
i llncsconf: LaTeX package extending Springer's llncs class
i lm: Latin modern fonts in outline formats
i lm-math: OpenType maths fonts for Latin Modern
i lmake: Process lists to do repetitive actions
i lni: Official class for the "Lecture Notes in Informatics"
i lobster2: Lobster Two fonts, with support for all LaTeX engines
i locality: Various macros for keeping things local
i localloc: Macros for localizing TeX register allocations
i logbox: e-TeX showbox facilities for exploration purposes
i logical-markup-utils: Packages for language-dependent inline quotes and dashes
i logicproof: Box proofs for propositional and predicate logic
i logicpuzzle: Typeset (grid-based) logic puzzles
i logix: Supplement to the Unicode math symbols
i logoetalab: Insert Licence Etalab 2.0 logo
i logpap: Generate logarithmic graph paper with LaTeX
i logreq: Support for automation of the LaTeX workflow
i lollipop: TeX made easy
i lollipop.universal-darwin: universal-darwin files of lollipop
i longdivision: Typesets long division
i longfbox: Draw framed boxes with standard CSS attributes that can break over multiple pages
i longfigure: Provides a figure-like environment that break over pages
i longmath: Nested delimiter groups extending over multiple array cells or lines
i longnamefilelist: Tidy \listfiles with long file names
i loops: General looping macros for use with LaTeX
i lparse: A Lua module for parsing key-value options
i lpform: Typesetting linear programming formulations and sets of equations
i lpic: Put LaTeX material over included graphics
i lplfitch: Fitch-style natural deduction proofs
i lps: Class for "Logic and Philosophy of Science"
i lroundrect: LaTeX macros for utilizing the roundrect MetaPost routines
i lsc: Typesetting Live Sequence Charts
i lscapeenhanced: An enhancement to the lscape and pdflscape packages
i lshort-bulgarian: Bulgarian translation of the "Short Introduction to LaTeX2e"
i lshort-chinese: Introduction to LaTeX, in Chinese
i lshort-czech: Czech translation of the "Short Introduction to LaTeX2e"
i lshort-dutch: Introduction to LaTeX in Dutch
i lshort-english: A (Not So) Short Introduction to LaTeX2e
i lshort-estonian: Estonian introduction to LaTeX
i lshort-finnish: Finnish introduction to LaTeX
i lshort-french: Short introduction to LaTeX, French translation
i lshort-german: German version of "A Short Introduction to LaTeX2e": LaTeX2e-Kurzbeschreibung
i lshort-italian: Introduction to LaTeX in Italian
i lshort-japanese: Japanese version of A Short Introduction to LaTeX2e
i lshort-korean: Korean introduction to LaTeX
i lshort-mongol: Short introduction to LaTeX, in Mongolian
i lshort-persian: Persian (Farsi) introduction to LaTeX
i lshort-polish: Introduction to LaTeX in Polish
i lshort-portuguese: Introduction to LaTeX in Portuguese
i lshort-russian: Russian introduction to LaTeX
i lshort-slovak: Slovak introduction to LaTeX
i lshort-slovenian: Slovenian translation of lshort
i lshort-spanish: Short introduction to LaTeX, Spanish translation
i lshort-thai: Introduction to LaTeX in Thai
i lshort-turkish: Turkish introduction to LaTeX
i lshort-ukr: Ukrainian version of the LaTeX introduction
i lshort-vietnamese: Vietnamese version of the LaTeX introduction
i lstaddons: Add-on packages for listings: autogobble and line background
i lstbayes: Listings language driver for Bayesian modeling languages
i lstfiracode: Use Fira Code font for listings
i lt3graph: Provide a graph datastructure for experimental LaTeX3
i lt3luabridge: Execute Lua code in any TeX engine that exposes the shell
i lt3rawobjects: Objects and proxies in LaTeX3
i ltablex: Table package extensions
i ltabptch: Bug fix for longtable
i ltb2bib: Converts amsrefs' .ltb bibliographical databases to BibTeX format
i ltxcmds: Some LaTeX kernel commands for general use
i ltxdockit: Documentation support
i ltxfileinfo: Print version information for a LaTeX file
i ltxfileinfo.universal-darwin: universal-darwin files of ltxfileinfo
i ltxguidex: An extended ltxguide class
i ltximg: Extract LaTeX environments into separate image files
i ltximg.universal-darwin: universal-darwin files of ltximg
i ltxkeys: A robust key parser for LaTeX
i ltxmisc: Miscellaneous LaTeX packages, etc
i ltxnew: A simple means of creating commands
i ltxtools: A collection of LaTeX API macros
i lua-alt-getopt: Process application arguments the same way as getopt_long
i lua-check-hyphen: Mark hyphenations in a document, for checking
i lua-physical: Functions and objects for the computation of physical quantities
i lua-placeholders: Specifying placeholders for demonstration purposes
i lua-tinyyaml: A tiny YAML (subset) parser for pure Lua
i lua-typo: Highlighting typographical flaws with LuaLaTeX
i lua-uca: Unicode Collation Algorithm library for Lua
i lua-ul: Underlining for LuaLaTeX
i lua-uni-algos: Unicode algorithms for LuaTeX
i lua-visual-debug: Visual debugging with LuaLaTeX
i lua-widow-control: Automatically remove widows and orphans from any document
i luaaddplot: An extension to pgfplots' \addplot macro
i luabibentry: Repeat BibTeX entries in a LuaLaTeX document body
i luabidi: Bidi functions for LuaTeX
i luacas: A computer algebra system for users of LuaLaTeX
i luacensor: Securely redact sensitive information using Lua
i luacode: Helper for executing lua code from within TeX
i luacolor: Color support based on LuaTeX's node attributes
i luacomplex: Operations on complex numbers inside LaTeX documents using Lua
i luafindfont: Search fonts in the LuaTeX font database
i luafindfont.universal-darwin: universal-darwin files of luafindfont
i luagcd: Computation of gcd of integers inside LaTeX using Lua
i luahbtex: LuaTeX with HarfBuzz library for glyph shaping
i luahbtex.universal-darwin: universal-darwin files of luahbtex
i luahttp: Compile-time internet-interactive PDF-documents using Lua and LuaTeX
i luahyphenrules: Loading patterns in LuaLaTeX with language.dat
i luaimageembed: Embed images as base64-encoded strings
i luaindex: Create index using LuaLaTeX
i luainputenc: Replacing inputenc for use in LuaTeX
i luajittex: LuaTeX with just-in-time (jit) compiler, with and without HarfBuzz
i luajittex.universal-darwin: universal-darwin files of luajittex
i luakeys: A Lua module for parsing key-value options
i lualatex-doc-de: Guide to LuaLaTeX (German translation)
i lualatex-math: Fixes for mathematics-related LuaLaTeX issues
i lualatex-truncate: A wrapper for using the truncate package with LuaLaTeX
i lualibs: Additional Lua functions for LuaTeX macro programmers
i lualinalg: A linear algebra package for LuaLaTeX
i luamathalign: More flexible alignment in amsmath environments
i luamaths: Provide standard mathematical operations inside LaTeX documents using Lua
i luamesh: Computes and draws 2D Delaunay triangulation
i luamml: Automatically generate MathML from LuaLaTeX math mode material
i luamodulartables: Generate modular addition and multiplication tables
i luamplib: Use LuaTeX's built-in MetaPost interpreter
i luanumint: Numerical integration using Lua inside LaTeX documents
i luaoptions: Option handling for LuaLaTeX packages
i luaotfload: OpenType 'loader' for Plain TeX and LaTeX
i luaotfload.universal-darwin: universal-darwin files of luaotfload
i luapackageloader: Allow LuaTeX to load external Lua packages
i luaplot: Plotting graphs using Lua
i luaprogtable: Programmable table interface for LuaLaTeX
i luapstricks: A PSTricks backend for LuaLaTeX
i luaquotes: Smart setting of quotation marks
i luarandom: Create lists of random numbers
i luaset: Set Operations inside LaTeX documents using Lua
i luasseq: Drawing spectral sequences in LuaLaTeX
i luatex: The LuaTeX engine
i luatex.universal-darwin: universal-darwin files of luatex
i luatex85: pdfTeX aliases for LuaTeX
i luatexbase: Basic resource management for LuaTeX code
i luatexja: Typeset Japanese with Lua(La)TeX
i luatexko: Typeset Korean with Lua(La)TeX
i luatextra: Additional macros for Plain TeX and LaTeX in LuaTeX
i luatodonotes: Add editing annotations in a LuaLaTeX document
i luatruthtable: Generate truth tables of boolean values in LuaLaTeX
i luavlna: Prevent line breaks after single letter words, units, or academic titles
i luaxml: Lua library for reading and serialising XML files
i lutabulartools: Some useful LuaLaTeX-based tabular tools
i luwiantype: Typesetting package for Hieroglyphic Luwian
i lwarp: Converts LaTeX to HTML
i lwarp.universal-darwin: universal-darwin files of lwarp
i lxfonts: Set of slide fonts based on CM
i ly1: Support for LY1 LaTeX encoding
i lyluatex: Commands to include lilypond scores within a (Lua)LaTeX document
i m-tx: A preprocessor for pmx
i m-tx.universal-darwin: universal-darwin files of m-tx
i macrolist: List operations for LaTeX2e
i macros2e: A list of internal LaTeX2e macros
i macroswap: Swap the definitions of two LaTeX macros
i mafr: Mathematics in accord with French usage
i magaz: Magazine layout
i magicnum: Access TeX systems' "magic numbers"
i magicwatermark: An easy and flexible way to set watermarks
i magra: The Magra font face with support for LaTeX and pdfLaTeX
i mahjong: Typeset Mahjong Tiles using MPSZ Notation
i mailing: Macros for mail merging
i mailmerge: Repeating text field substitution
i make4ht: A build system for tex4ht
i make4ht.universal-darwin: universal-darwin files of make4ht
i makebarcode: Print various kinds 2/5 and Code 39 bar codes
i makebase: Typeset counters in a different base
i makebox: Defines a \makebox* command
i makecell: Tabular column heads and multilined cells
i makecirc: A MetaPost library for drawing electrical circuit diagrams
i makecmds: The new \makecommand command always (re)defines a command
i makecookbook: Make a Cookbook
i makedtx: Perl script to help generate dtx and ins files
i makedtx.universal-darwin: universal-darwin files of makedtx
i makeglos: Include a glossary into a document
i makeindex: Makeindex development sources
i makeindex.universal-darwin: universal-darwin files of makeindex
i makelabels: Add a '\makelabels' feature to KOMA-Script letter classes and package
i makeplot: Easy plots from Matlab in LaTeX
i maker: Include Arduino or Processing code in LaTeX documents
i makerobust: Making a macro robust (legacy package)
i makeshape: Declare new PGF shapes
i mandi: Macros for introductory physics and astronomy
i manfnt: LaTeX support for the TeX book symbols
i manfnt-font: Knuth's "manual" fonts
i manuscript: Emulate look of a document typed on a typewriter
i manyind: Provides support for many indexes
i marathi: Typeset Marathi language using XeLaTeX or LuaLaTeX
i marcellus: Marcellus fonts with LaTeX support
i margbib: Display bibitem tags in the margins
i marginfit: Improved margin notes
i marginfix: Patch \marginpar to avoid overfull margins
i marginnote: Notes in the margin, even where \marginpar fails
i markdown: Converting and rendering markdown documents inside TeX
i marvosym: Martin Vogel's Symbols (marvosym) font
i matapli: Class for the french journal "MATAPLI"
i matc3: Commands for MatematicaC3 textbooks
i matc3mem: Class for MatematicaC3 textbooks
i match_parens: Find mismatches of parentheses, braces, (angle) brackets, in texts
i match_parens.universal-darwin: universal-darwin files of match_parens
i math-into-latex-4: Samples from Math into LaTeX, 4th Edition
i mathabx: Three series of mathematical symbols
i mathabx-type1: Outline version of the mathabx fonts
i mathalpha: General package for loading maths alphabets in LaTeX
i mathastext: Use the text font in maths mode
i mathcommand: \newcommand-like commands for defining math macros
i mathcomp: Text symbols in maths mode
i mathdesign: Mathematical fonts to fit with particular text fonts
i mathdots: Commands to produce dots in math that respect font size
i mathexam: Package for typesetting exams
i mathfam256: Extend math family up to 256 for pLaTeX/upLaTeX/Lamed
i mathfixs: Fix various layout issues in math mode
i mathfont: Use TrueType and OpenType fonts in math mode
i mathgreeks: Use different Greek letter fonts in math mode
i mathlig: Define maths "ligatures"
i mathpartir: Typesetting sequences of math formulas, e.g. type inference rules
i mathpazo: Fonts to typeset mathematics to match Palatino
i mathpunctspace: Control the space after punctuation in math expressions
i maths-symbols: Summary of mathematical symbols available in LaTeX
i mathsemantics: Semantic math commands in LaTeX
i mathspec: Specify arbitrary fonts for mathematics in XeTeX
i mathspic: A Perl filter program for use with PiCTeX
i mathspic.universal-darwin: universal-darwin files of mathspic
i mathtools: Mathematical tools to use with amsmath
i matlab-prettifier: Pretty-print Matlab source code
i matrix-skeleton: A PGF/TikZ library that simplifies working with multiple matrix nodes
i mattens: Matrices/tensor typesetting
i maybemath: Make math bold or italic according to context
i maze: Generate random mazes
i mcaption: Put captions in the margin
i mceinleger: Creating covers for music cassettes
i mcexam: Create randomized Multiple Choice questions
i mcf2graph: Draw chemical structure diagrams with MetaPost
i mcite: Multiple items in a single citation
i mciteplus: Enhanced multiple citations
i mcmthesis: Template designed for MCM/ICM
i mdframed: Framed environments that can split at page boundaries
i mdputu: Upright digits in Adobe Utopia Italic
i mdsymbol: Symbol fonts to match Adobe Myriad Pro
i mdwtools: Miscellaneous tools by Mark Wooding
i mecaso: Formulas frequently used in rigid body mechanics
i media4svg: Multimedia inclusion for the dvisvgm backend
i media9: Multimedia inclusion package with Adobe Reader-9/X compatibility
i medmath: Better medium-size math commands
i medstarbeamer: Beamer document class for MedStar Health Research Institute
i meetingmins: Format written minutes of meetings
i membranecomputing: Membrane Computing notation
i memdesign: Notes on book design
i memexsupp: Experimental memoir support
i memoir: Typeset fiction, non-fiction and mathematical books
i memoirchapterstyles: Chapter styles in memoir class
i memoize: Externalization of graphics and memoization of compilation results in general
i memoize.universal-darwin: universal-darwin files of memoize
i memory: Containers for data in LaTeX
i memorygraphs: TikZ styles to typeset graphs of program memory
i mendex-doc: Documentation for Mendex index processor
i mensa-tex: Typeset simple school cafeteria menus
i mentis: A basis for books to be published by Mentis publishers
i menu: Typesetting menus
i menucard: Typesetting menu cards with LaTeX
i menukeys: Format menu sequences, paths and keystrokes from lists
i mercatormap: Spherical Mercator coordinate systems and Web Mercator tile integration
i merriweather: Merriweather and MerriweatherSans fonts, with LaTeX support
i messagepassing: Draw diagrams to represent communication protocols
i metafont: A system for specifying fonts
i metafont-beginners: An introductory tutorial for Metafont
i metafont.universal-darwin: universal-darwin files of metafont
i metago: MetaPost output of Go positions
i metalogo: Extended TeX logo macros
i metalogox: Adjust TeX logos, with font detection
i metanorma: Write Metanorma standardization documents using LaTe
i metaobj: MetaPost package providing high-level objects
i metaplot: Plot-manipulation macros for use in MetaPost
i metapost: A development of Metafont for creating graphics
i metapost-colorbrewer: An implementation of the colorbrewer2.org colours for MetaPost
i metapost-examples: Example drawings using MetaPost
i metapost.universal-darwin: universal-darwin files of metapost
i metastr: Store and compose strings
i metatex: Incorporate Metafont pictures in TeX source
i metatype1: Generate Type 1 fonts from MetaPost
i metauml: MetaPost library for typesetting UML diagrams
i method: Typeset method and variable declarations
i metre: Support for the work of classicists
i metrix: Typeset metric marks for Latin text
i metsymb: The package provides dedicated TeX commands to generate (vectorial) meteorological symbols
i mex: Polish formats for TeX
i mex.universal-darwin: universal-darwin files of mex
i mf2pt1: Convert stylized Metafont to PostScript Type 1
i mf2pt1.universal-darwin: universal-darwin files of mf2pt1
i mfb-oldstyle: MFB Oldstyle serif fonts
i mfirstuc: Uppercase the first letter of a word
i mflogo: LaTeX support for Metafont logo fonts
i mflogo-font: Metafont logo font
i mflua: configuration and base files for MFLua
i mflua.universal-darwin: universal-darwin files of mflua
i mfnfss: Packages to typeset oldgerman and pandora fonts in LaTeX
i mfpic: Draw Metafont/post pictures from (La)TeX commands
i mfpic4ode: Macros to draw direction fields and solutions of ODEs
i mftinc: Pretty-print Metafont source
i mfware: Supporting tools for use with Metafont
i mfware.universal-darwin: universal-darwin files of mfware
i mgltex: High-quality graphics from MGL scripts embedded in LaTeX documents
i mhchem: Typeset chemical formulae/equations and H and P statements
i mhequ: Multicolumn equations, tags, labels, sub-numbering
i mi-solns: Extract solutions from exercises and quizzes
i miama: The Miama Nueva handwriting font with LaTeX support
i microtype: Subliminal refinements towards typographical perfection
i microtype-de: Translation into German of the documentation of microtype
i midnight: A set of useful macro tools
i midpage: Environment for vertical centring
i miller: Typeset miller indices
i milog: A LaTeX class for fulfilling the documentation duties according to the German minimum wage law MiLoG
i milsymb: LaTeX package for TikZ based drawing of military symbols as per NATO APP-6(C)
i mindflow: Write your ideas in a clear way
i minibox: A simple type of box for LaTeX
i minidocument: Creates miniature documents inside other LaTeX documents
i minifp: Fixed-point real computations to 8 decimals
i minim: A modern plain format for the LuaTeX engine
i minim-hatching: Create tiling patterns with the minim-mp MetaPost processor
i minim-math: Extensive maths for LuaTeX
i minim-mp: Low-level mplib integration for LuaTeX
i minim-pdf: Low-level PDF integration for LuaTeX
i minim-xmp: Embed XMP metadata in PDF with LuaTeX
i minimalist: Write your articles or books in a simple and clear way
i minipage-marginpar: Minipages with marginal notes
i miniplot: A package for easy figure arrangement
i minitoc: Produce a table of contents for each chapter, part or section
i minorrevision: Quote and refer to a manuscript for minor revisions
i minted: Highlighted source code for LaTeX
i minted.universal-darwin: universal-darwin files of minted
i mintspirit: LaTeX support for MintSpirit font families
i minutes: Typeset the minutes of meetings
i mismath: Miscellaneous mathematical macros
i missaali: A late medieval OpenType textura font
i mitthesis: A LaTeX template for an MIT thesis
i mkgrkindex: Makeindex working with Greek
i mkgrkindex.universal-darwin: universal-darwin files of mkgrkindex
i mkjobtexmf: Generate a texmf tree for a particular job
i mkjobtexmf.universal-darwin: universal-darwin files of mkjobtexmf
i mkpattern: A utility for making hyphenation patterns
i mkpic: Perl interface to mfpic
i mkpic.universal-darwin: universal-darwin files of mkpic
i mla-paper: Proper MLA formatting
i mlacls: LaTeX class for MLA papers
i mlawriter: Write MLA style documents in Plain TeX
i mleftright: Variants of delimiters that act as maths open/close
i mlist: Logical markup for lists
i mlmodern: A blacker Type 1 version of Computer Modern, with multilingual support
i mltex: The MLTeX system
i mltex.universal-darwin: universal-darwin files of mltex
i mluexercise: Exercises/homework at the Martin Luther University Halle-Wittenberg
i mmap: Include CMap resources in PDF files from pdfTeX
i mnhyphn: Mongolian hyphenation patterns in T2A encoding
i mnotes: Margin annotation for collaborative writing
i mnras: Monthly Notices of the Royal Astronomical Society
i mnsymbol: Mathematical symbol font for Adobe MinionPro
i modeles-factures-belges-assocs: Generate invoices for Belgian non-profit organizations
i moderncv: A modern curriculum vitae class
i modernposter: A modern LaTeX poster theme
i moderntimeline: Timelines for use with moderncv
i modes: A collection of Metafont mode_def's
i modiagram: Drawing molecular orbital diagrams
i modref: Customisation of cross-references in LaTeX
i modroman: Write numbers in lower case roman numerals
i modular: Relative section headings for modular documents
i modulus: A non-destructive modulus and integer quotient operator for TeX
i moloch: Beamer based on Metropolis theme
i mongolian-babel: A language definition file for Mongolian in Babel
i monofill: Alignment of plain text
i montex: Mongolian LaTeX
i montserrat: Montserrat sans serif, otf and pfb, with LaTeX support files
i moodle: Generating Moodle quizzes via LaTeX
i moreenum: More enumeration options
i morefloats: Increase the number of simultaneous LaTeX floats
i morehype: Hypertext tools for use with LaTeX
i moremath: Additional commands for typesetting maths
i moresize: Allows font sizes up to 35.83pt
i moreverb: Extended verbatim
i morewrites: Always room for a new write stream
i morisawa: Enables selection of 5 standard Japanese fonts for pLaTeX + dvips
i movement-arrows: Drawing movement arrows on linguistic example sentences
i movie15: Multimedia inclusion package
i mp-geom2d: Flat geometry with MetaPost
i mp3d: 3D animations
i mparhack: Work around a LaTeX bug in marginpars
i mparrows: MetaPost module with different types of arrow heads
i mpattern: Patterns in MetaPost
i mpchess: Drawing chess boards and positions with MetaPost
i mpcolornames: Extend list of predefined colour names for MetaPost
i mpfonts: Computer Modern Type 3 fonts converted using MetaPost
i mpgraphics: Process and display MetaPost figures inline
i mpkiviat: MetaPost package to draw Kiviat diagrams
i mpman-ru: A Russian translation of the MetaPost manual
i mpostinl: Embed MetaPost figures within LaTeX documents
i mptopdf: mpost to PDF, native MetaPost graphics inclusion
i mptopdf.universal-darwin: universal-darwin files of mptopdf
i mptrees: Probability trees with MetaPost
i msc: Draw MSC diagrams
i msg: A package for LaTeX localisation
i mslapa: Michael Landy's APA citation style
i msu-thesis: Class for Michigan State University Master's and PhD theses
i mtgreek: Use italic and upright greek letters with mathtime
i mucproc: Conference proceedings for the German MuC-conference
i mugsthesis: Thesis class complying with Marquette University Graduate School requirements
i muling: MA Thesis class for the Department of Linguistics, University of Mumbai
i multenum: Multi-column enumerated lists
i multiaudience: Several versions of output from the same source
i multibbl: Multiple bibliographies
i multibib: Multiple bibliographies within one document
i multibibliography: Multiple versions of a bibliography, with different sort orders
i multibibliography.universal-darwin: universal-darwin files of multibibliography
i multicap: Format captions inside multicols
i multicolrule: Decorative rules between columns
i multidef: Quickly define several similar macros
i multido: A loop facility for Generic TeX
i multienv: Multiple environments using a "key=value" syntax
i multiexpand: Variations on the primitive command \expandafter
i multifootnote: Multiple numbers for the same footnote
i multilang: A LaTeX package for maintaining multiple translations of a document
i multiobjective: Symbols for multiobjective optimisation etc
i multiple-choice: LaTeX package for multiple-choice questions
i multirow: Create tabular cells spanning multiple rows
i multitoc: Set table of contents in multiple columns
i munich: An alternative authordate bibliography style
i musical: Typeset (musical) theatre scripts
i musicography: Accessing symbols for music writing with pdfLaTeX
i musikui: Easy creation of "arithmetical restoration" puzzles
i musixguit: Easy notation for guitar music, in MusixTeX
i musixtex: Sophisticated music typesetting
i musixtex-fonts: Fonts used by MusixTeX
i musixtex.universal-darwin: universal-darwin files of musixtex
i musixtnt: A MusiXTeX extension library that enables transformations of the effect of notes commands
i musixtnt.universal-darwin: universal-darwin files of musixtnt
i musuos: Typeset papers for the department of music, Osnabruck
i muthesis: Classes for University of Manchester Dept of Computer Science
i mversion: Keeping track of document versions
i mwcls: Polish-oriented document classes
i mwe: Packages and image files for MWEs
i mweights: Support for multiple-weight font packages
i mxedruli: A pair of fonts for different Georgian alphabets
i mycv: A list-driven CV class, allowing TikZ decorations
i mylatex: Make a format containing a document's preamble
i mylatexformat: Build a format based on the preamble of a LaTeX file
i mynsfc: XeLaTeX template for writing the main body of NSFC proposals
i na-box: Arabic-aware version of pas-cours package
i na-position: Tables of relative positions of curves and asymptotes or tangents in Arabic documents
i nag: Detecting and warning about obsolete LaTeX commands
i naive-ebnf: EBNF in plain text
i nameauth: Name authority mechanism for consistency in body text and index
i namedef: TeX definitions with named parameters
i namedtensor: Macros for named tensor notation
i namespc: Rudimentary C++-like namespaces in LaTeX
i nanicolle: Typesetting herbarium specimen labels
i nanumtype1: Type1 subfonts of Nanum Korean fonts
i nar: BibTeX style for Nucleic Acid Research
i natbib: Flexible bibliography support
i natded: Typeset natural deduction proofs
i nath: Natural mathematics notation
i nature: Prepare papers for the journal Nature
i navigator: PDF features across formats and engines
i navydocs: Support for Technical Reports by US Navy Organizations
i ncclatex: An extended general-purpose class
i ncctools: A collection of general packages for LaTeX
i nchairx: Maths macros from chair X of Wurzburg University
i ncntrsbk: URW 'Base 35' font pack for LaTeX
i nddiss: Notre Dame Dissertation format class
i ndsu-thesis: North Dakota State University disquisition class
i ndsu-thesis-2022: North Dakota State University disquisition class 2022
i needspace: Insert pagebreak if not enough space
i nestquot: Alternate quotes between double and single with nesting
i neuralnetwork: Graph-drawing for neural networks
i nevelok: LaTeX package for automatic definite articles for Hungarian
i newcastle-bst: A BibTeX style to format reference lists in the Harvard at Newcastle style
i newcommand: Generate new LaTeX command definitions
i newcomputermodern: Computer Modern fonts including matching non-latin alphabets
i newenviron: Processing an environment's body
i newfile: User level management of LaTeX input and output
i newfloat: Define new floating environments
i newlfm: Write letters, facsimiles, and memos
i newpax: Experimental package to extract and reinsert PDF annotations
i newpx: Alternative uses of the PX fonts, with improved metrics
i newsletr: Macros for making newsletters with Plain TeX
i newspaper: Typeset newsletters to resemble newspapers
i newtx: Alternative uses of the TX fonts, with improved metrics
i newtxsf: Sans-math fonts for use with newtx
i newtxtt: Enhancement of typewriter fonts from newtx
i newunicodechar: Definitions of the meaning of Unicode characters
i newvbtm: Define your own verbatim-like environment
i newverbs: Define new versions of \verb, including short verb versions
i nextpage: Generalisations of the page advance commands
i nfssext-cfr: Extensions to the LaTeX NFSS
i nicefilelist: Provide \listfiles alignment
i niceframe: Support for fancy frames
i niceframe-type1: Type 1 versions of the fonts recommended in niceframe
i nicematrix: Improve the typesetting of mathematical matrices with PGF
i nicetext: Minimal markup for simple text (Wikipedia style) and documentation
i nidanfloat: Bottom placement option for double float in two column mode (nidan-kumi)
i nih: A class for NIH grant applications
i nihbiosketch: A class for NIH biosketches based on the 2015 updated format
i nimbus15: Support files for Nimbus 2015 Core fonts
i nimsticks: Draws sticks for games of multi-pile Nim
i ninecolors: Select colors with proper WCAG color contrast
i njurepo: Reports for Nanjing University
i njustthesis: Thesis template for the Nanjing University of Science and Technology
i njuthesis: LaTeX thesis template for Nanjing University
i njuvisual: Display logos related to Nanjing University
i nkarta: A "new" version of the karta cartographic fonts
i nl-interval: Represent intervals on the number line
i nlctdoc: Package documentation class
i nmbib: Multiple versions of a bibliography, with different sort orders
i nndraw: Draw neural networks
i nnext: Extension for the gb4e package
i noconflict: Resolve macro name conflict between packages
i nodetree: Visualize node lists in a tree view
i noindentafter: Prevent paragraph indentation after environments or macros
i noitcrul: Improved underlines in mathematics
i nolbreaks: No line breaks in text
i nomencl: Produce lists of symbols as in nomenclature
i nomentbl: Nomenclature typeset in a longtable
i non-decimal-units: Display and manipulate historical non-decimal units
i nonfloat: Non-floating table and figure captions
i nonumonpart: Prevent page numbers on part pages
i nopageno: No page numbers in LaTeX documents
i norasi-c90: TeX support (from CJK) for the norasi font
i normalcolor: Changing \normalcolor
i nostarch: LaTeX class for No Starch Press
i notebeamer: A template for printing presentations on notepaper
i notes: Mark sections of a document
i notes2bib: Integrating notes into the bibliography
i notespages: Filling documents with notes pages and notes areas
i notestex: An all-in-one LaTeX notes package for students
i notex-bst: A BibTeX style that outputs HTML
i noto: Support for Noto fonts
i noto-emoji: Noto Emoji fonts
i notoccite: Prevent trouble from citations in table of contents, etc
i notomath: Math support for Noto fonts
i novel: Class for printing fiction, such as novels
i nowidow: Avoid widows
i nox: Adaptable tables
i nrc: Class for the NRC technical journals
i ntgclass: "European" versions of standard classes
i nth: Generate English ordinal numbers
i ntheorem: Enhanced theorem environment
i ntheorem-vn: Vietnamese translation of documentation of ntheorem
i nuc: Notation for nuclear isotopes
i nucleardata: Provides data about atomic nuclides for documents
i numberedblock: Print a block of code, with unique index number
i numberpt: Counters spelled out in Portuguese
i numbersets: Display number sets with customizable typefaces
i numerica: Numerically evaluate mathematical expressions in LaTeX form
i numerica-plus: Iteration and recurrence relations: finding fixed points, zeros and extrema of functions
i numerica-tables: Create multi-column tables of mathematical functions
i numericplots: Plot numeric data (including Matlab export) using PSTricks
i numname: Convert a number to its English expression
i numnameru: Converts a number to the russian spelled out name
i numprint: Print numbers with separators and exponent if necessary
i numspell: Spelling cardinal and ordinal numbers
i nunito: The Nunito font face with support for LaTeX and pdfLaTeX
i nwafuthesis: A thesis template package for Northwest A&F University, China
i nwejm: Support for the journal "North-Western European Journal of Mathematics"
i nxuthesis: Thesis template for Ningxia University
i oberdiek: A bundle of packages submitted by Heiko Oberdiek
i objectz: Macros for typesetting Object Z
i obnov: Obyknovennaya Novaya fonts
i ocg-p: PDF OCG support in LaTeX
i ocgx: Use OCGs within a PDF document without JavaScript
i ocgx2: Drop-in replacement for 'ocgx' and 'ocg-p'
i ocherokee: LaTeX Support for the Cherokee language
i ocr-b: Fonts for OCR-B
i ocr-b-outline: OCR-B fonts in Type 1 and OpenType
i ocr-latex: LaTeX support for ocr fonts
i octave: Typeset musical pitches with octave designations
i octavo: Typeset books following classical design and layout
i odesandpdes: Optimizing workflow involving odes and pdes
i odsfile: Read OpenDocument Spreadsheet documents as LaTeX tables
i ofs: Macros for managing large font collections
i ogham: Fonts for typesetting Ogham script
i oinuit: LaTeX Support for the Inuktitut Language
i old-arrows: Computer Modern old-style arrows with smaller arrowheads
i oldlatin: Compute Modern-like font with long s
i oldstandard: OldStandard fonts with LaTeX support
i oldstyle: Old style numbers in OT1 encoding
i olsak-misc: Collection of plain TeX macros written by Petr Olsak
i omega: A wide-character-set extension of TeX
i omegaware: A wide-character-set extension of TeX
i omegaware.universal-darwin: universal-darwin files of omegaware
i onedown: Typeset Bridge Diagrams
i onlyamsmath: Inhibit use of non-amsmath mathematics markup when using amsmath
i onrannual: Class for Office of Naval Research Ocean Battlespace Sensing annual report
i opbible: Creating a study Bible with OpTeX
i opcit: Footnote-style bibliographical references
i opencolor: Definitions from the Open Color library
i opensans: The Open Sans font family, and LaTeX support
i oplotsymbl: Some symbols which are not easily available
i opteng: SPIE Optical Engineering and OE Letters manuscript template
i optex: LuaTeX format based on Plain TeX and OPmac
i optex.universal-darwin: universal-darwin files of optex
i optexcount: Python script for counting words in OpTeX documents
i optexcount.universal-darwin: universal-darwin files of optexcount
i optidef: Environments for writing optimization problems
i optional: Facilitate optional printing of parts of a document
i options: Provides convenient key-value options for LaTeX package writers
i orcidlink: Insert hyperlinked ORCiD logo
i ordinalpt: Counters as ordinal numbers in Portuguese
i orientation: Set page orientation with dvips/Ghostscript (ps2pdf)
i orkhun: A font for orkhun script
i oscola: BibLaTeX style for the Oxford Standard for the Citation of Legal Authorities
i osda: Commands for Proceedings of the Workshop on Open-Source Design Automation
i oststud: Templates for the student organization at OST FH, Switzerland
i oswald: The Oswald family of fonts with support for LaTeX and pdfLaTeX
i ot-tableau: Optimality Theory tableaux in LaTeX
i othello: Modification of a Go package to create othello boards
i othelloboard: Typeset Othello (Reversi) diagrams of any size, with annotations
i otibet: support for Tibetan using Omega
i oubraces: Braces over and under a formula
i oup-authoring-template: A general template for journals published by Oxford University Press (OUP)
i outerhbox: Collect horizontal material for contributing to a paragraph
i outilsgeomtikz: Some geometric tools, with TikZ
i outline: List environment for making outlines
i outliner: Change section levels easily
i outlines: Produce "outline" lists
i outlining: Create outlines for scientific documents
i overarrows: Custom extensible arrows over math expressions
i overlays: Incremental slides
i overlock: Overlock sans fonts with LaTeX support
i overpic: Combine LaTeX commands over included graphics
i pacioli: Fonts designed by Fra Luca de Pacioli in 1497
i padauk: A high-quality TrueType font that supports the many diverse languages that use the Myanmar script
i padcount: Pad numbers with arbitrary characters
i pagecolor: Interrogate page color
i pagecont: Page numbering that continues between documents
i pagegrid: Print page grid in background
i pagelayout: Layout graphic rich documents
i pagelayout.universal-darwin: universal-darwin files of pagelayout
i pagella-otf: Using the OpenType fonts TeX Gyre Pagella
i pagenote: Notes at end of document
i pagerange: Flexible and configurable page range typesetting
i pagesel: Select pages of a document for output
i pageslts: Variants of last page labels
i palatino: URW 'Base 35' font pack for LaTeX
i palette: Create palettes for colors and symbols that can be swapped in
i pangram: A LaTeX package for testing fonts
i panneauxroute: Commands to display French road signs (vector graphics)
i paper: Versions of article class, tuned for scholarly publications
i papercdcase: Origami-style folding paper CD case
i papermas: Compute the mass of a printed version of a document
i papertex: Class for newspapers, etc
i papiergurvan: Commands to work with Gurvan Paper
i paracol: Multiple columns with texts "in parallel"
i parades: Tabulators and space between paragraphs in galley approach
i paralist: Enumerate and itemize within paragraphs
i parallel: Typeset parallel texts
i paratype: LaTeX support for free fonts by ParaType
i paresse: Define simple macros for greek letters
i parnotes: Notes after every paragraph (or elsewhere)
i parrun: Typesets (two) streams of text running parallel
i parsa: A XeLaTeX package for theses and dissertations at Iranian Universities
i parselines: Apply a macro to each line of an environment
i parsimatn: Contemporary Persian font for scientific and formal writings
i parsinevis: "Scheherazade New" adapted for Persian typesetting and scientific writings
i parskip: Layout with zero \parindent, non-zero \parskip
i pas-cours: Macros useful in preparing teaching material
i pas-crosswords: Creating crossword grids, using TikZ
i pas-cv: Flexible typesetting of Curricula Vitae
i pas-tableur: Create a spreadsheet layout
i pascaltriangle: Draw beautiful Pascal (Yanghui) triangles
i passivetex: Support package for XML/SGML typesetting
i passopt: Passing options to packages or classes
i patch: Patch loaded packages, etc.
i patchcmd: Change the definition of an existing command
i patgen: Generate hyphenation patterns
i patgen.universal-darwin: universal-darwin files of patgen
i patgen2-tutorial: A tutorial on the use of Patgen 2
i path: Typeset paths, making them breakable
i pauldoc: German LaTeX package documentation
i pawpict: Using graphics from PAW
i pax: Extract and reinsert PDF annotations with pdfTeX
i pax.universal-darwin: universal-darwin files of pax
i pb-diagram: A commutative diagram package using LAMSTeX or Xy-pic fonts
i pbalance: Balance last page in two-column mode
i pbibtex-base: Bibliography styles and miscellaneous files for pBibTeX
i pbibtex-manual: Documentation files for (u)pBibTeX
i pbox: A variable-width \parbox command
i pbsheet: Problem sheet class
i pdf-trans: A set of macros for various transformations of TeX boxes
i pdf14: Restore PDF 1.4 to a TeX live 2010 format
i pdfannotations: Annotate PDF slides
i pdfarticle: Class for pdf publications
i pdfbook2: Create booklets from PDF files
i pdfbook2.universal-darwin: universal-darwin files of pdfbook2
i pdfcol: Macros for maintaining colour stacks under pdfTeX
i pdfcolfoot: Separate color stack for footnotes with pdfTeX
i pdfcolmk: Improved colour support under pdfTeX (legacy stub)
i pdfcomment: A user-friendly interface to pdf annotations
i pdfcprot: Activating and setting of character protruding using pdfLaTeX
i pdfcrop: Crop PDF graphics
i pdfcrop.universal-darwin: universal-darwin files of pdfcrop
i pdfescape: Implements pdfTeX's escape features using TeX or e-TeX
i pdfextra: Extra PDF features for (Op)TeX
i pdfjam: Shell scripts interfacing to pdfpages
i pdfjam.universal-darwin: universal-darwin files of pdfjam
i pdflatexpicscale: Support software for downscaling graphics to be included by pdfLaTeX
i pdflatexpicscale.universal-darwin: universal-darwin files of pdflatexpicscale
i pdflscape: Make landscape pages display as landscape
i pdfmanagement-testphase: LaTeX PDF management testphase bundle
i pdfmarginpar: Generate marginpar-equivalent PDF annotations
i pdfmsym: PDF Math Symbols -- various drawn mathematical symbols
i pdfoverlay: A LaTeX style for overlaying text on a PDF
i pdfpagediff: Find difference between two PDF's
i pdfpages: Include PDF documents in LaTeX
i pdfpc: Define data for the pdfpc presentation viewer
i pdfpc-movie: Pdfpc viewer-compatible hyperlinks to movies
i pdfprivacy: A LaTeX package to remove or suppress pdf meta-data
i pdfrender: Control rendering parameters
i pdfreview: Annotate PDF files with margin notes
i pdfscreen: Support screen-based document design
i pdfslide: Presentation slides using pdfTeX
i pdfsync: Provide links between source and PDF
i pdftex: A TeX extension for direct creation of PDF
i pdftex-quiet: A bash wrapper for pdfTeX limiting its output to relevant errors
i pdftex-quiet.universal-darwin: universal-darwin files of pdftex-quiet
i pdftex.universal-darwin: universal-darwin files of pdftex
i pdftexcmds: LuaTeX support for pdfTeX utility functions
i pdftosrc: Extract source file or stream from PDF file
i pdftosrc.universal-darwin: universal-darwin files of pdftosrc
i pdftricks: Support for PSTricks in pdfTeX
i pdftricks2: Use PSTricks in pdfTeX
i pdfwin: customizable windows for screen viewing of TeX documents
i pdfx: PDF/X and PDF/A support for pdfTeX, LuaTeX and XeTeX
i pdfxup: Create n-up PDF pages with minimal margins
i pdfxup.universal-darwin: universal-darwin files of pdfxup
i pecha: Print Tibetan text in the classic pecha layout style
i pedigree-perl: Generate TeX pedigree files from CSV files
i pedigree-perl.universal-darwin: universal-darwin files of pedigree-perl
i penlight: Penlight Lua libraries made available to LuaLaTeX users
i penlightplus: Additions to the Penlight Lua libraries
i perception: BibTeX style for the journal Perception
i perfectcut: Nested delimiters that consistently grow regardless of the contents
i perltex: Define LaTeX macros in terms of Perl code
i perltex.universal-darwin: universal-darwin files of perltex
i permute: Support for symmetric groups
i persian-bib: Persian translations of classic BibTeX styles
i petiteannonce: A class for small advertisements
i petri-nets: A set TeX/LaTeX packages for drawing Petri nets
i petri-nets.universal-darwin: universal-darwin files of petri-nets
i pfarrei: LaTeX support of pastors' and priests' work
i pfarrei.universal-darwin: universal-darwin files of pfarrei
i pfdicons: Draw process flow diagrams in chemical engineering
i pgf: Create PostScript and PDF graphics in TeX
i pgf-blur: PGF/TikZ package for "blurred" shadows
i pgf-interference: Drawing interference patterns with PGF/TikZ
i pgf-periodictable: Create custom periodic tables of elements
i pgf-pie: Draw pie charts, using PGF
i pgf-soroban: Create images of the soroban using TikZ/PGF
i pgf-spectra: Draw continuous or discrete spectra using PGF/TikZ
i pgf-umlcd: Some LaTeX macros for UML Class Diagrams
i pgf-umlsd: Draw UML Sequence Diagrams
i pgfgantt: Draw Gantt charts with TikZ
i pgfkeysearch: This package offers a way to find keys in a given path 'recursively', unlike pgfkeysvalueof
i pgfkeyx: Extended and more robust version of pgfkeys
i pgfmath-xfp: Define pgfmath functions using xfp
i pgfmolbio: Draw graphs typically found in molecular biology texts
i pgfmorepages: Assemble multiple logical pages onto a physical page
i pgfopts: LaTeX package options with pgfkeys
i pgfornament: Drawing of Vectorian ornaments with PGF/TikZ
i pgfornament-han: pgfornament library for Chinese traditional motifs and patterns
i pgfplots: Create normal/logarithmic plots in two and three dimensions
i pgfplotsthemebeamer: Use colours from the current beamer theme in pgfplots
i phaistos: Disk of Phaistos font
i phfcc: Convenient inline commenting in collaborative documents
i phfextendedabstract: Typeset extended abstracts for conferences, such as often encountered in quantum information theory
i phffullpagefigure: Figures which fill up a whole page
i phfnote: Basic formatting for short documents
i phfparen: Parenthetic math expressions made simpler and less redundant
i phfqit: Macros for typesetting Quantum Information Theory
i phfquotetext: Quote verbatim text without white space formatting
i phfsvnwatermark: Watermarks with version control information from SVN
i phfthm: Goodies for theorems and proofs
i philex: Cross references for named and numbered environments
i philokalia: A font to typeset the Philokalia Books
i philosophersimprint: Typesetting articles for "Philosophers' Imprint"
i phonenumbers: Typesetting telephone numbers with LaTeX
i phonetic: Metafont Phonetic fonts, based on Computer Modern
i phonrule: Typeset linear phonological rules
i photo: A float environment for photographs
i photobook: A document class for typesetting photo books
i physconst: Macros for commonly used physical constants
i physics: Macros supporting the Mathematics of Physics
i physics2: Macros for typesetting maths faster and more simply
i physunits: Macros for commonly used physical units
i piano: Typeset a basic 2-octave piano diagram
i picinpar: Insert pictures into paragraphs
i pict2e: New implementation of picture commands
i pictex: Picture drawing macros for TeX and LaTeX
i pictex2: Adds relative coordinates and improves the \plot command
i pictexsum: A summary of PicTeX commands
i pictochrono: Insert "chronometer pictograms" with a duration
i picture: Dimens for picture macros
i piechartmp: Draw pie-charts using MetaPost
i piff: Macro tools by Mike Piff
i pigpen: A font for the pigpen (or masonic) cipher
i pinlabel: A TeX labelling package
i pinoutikz: Draw chip pinouts with TikZ
i pitex: Documentation macros
i piton: Typeset informatic listings with LPEG of LuaLaTeX
i pittetd: Electronic Theses and Dissertations at Pitt
i pixelart: Draw pixel-art pictures
i pixelarttikz: Work with PixelArts, with TikZ
i pkfix: Replace pk fonts in PostScript with Type 1 fonts
i pkfix-helper: Make PostScript files accessible to pkfix
i pkfix-helper.universal-darwin: universal-darwin files of pkfix-helper
i pkfix.universal-darwin: universal-darwin files of pkfix
i pkgloader: Manage the options and loading order of other packages
i pkuthss: LaTeX template for dissertations in Peking University
i pl: Polish extension of Computer Modern fonts
i placeat: Absolute content positioning
i placeins: Control float placement
i placeins-plain: Insertions that keep their place
i plain: The Plain TeX format
i plain-doc: A list of plain.tex cs names
i plainpkg: A minimal method for making generic packages
i plainyr: Plain bibliography style, sorted by year first
i plantslabels: Write labels for plants
i plantuml: Support for rendering UML diagrams using PlantUML
i plari: Typesetting stageplay scripts
i plates: Arrange for "plates" sections of documents
i platex: pLaTeX2e and miscellaneous macros for pTeX
i platex-tools: pLaTeX standard tools bundle
i platex.universal-darwin: universal-darwin files of platex
i platexcheat: A LaTeX cheat sheet, in Japanese
i plautopatch: Automated patches for pLaTeX/upLaTeX
i play: Typeset drama using LaTeX
i playcards: A simple template for drawing playcards
i playfair: Playfair Display fonts with LaTeX support
i plex: Support for IBM Plex fonts
i plex-otf: Support for the OpenType font IBM Plex
i plimsoll: Fonts with the Plimsoll symbol and LaTeX support
i plipsum: 'Lorem ipsum' for Plain TeX developers
i plnfss: Font selection for Plain TeX
i plstmary: St. Mary's Road font support for plain TeX
i plweb: Literate Programming for Prolog with LaTeX
i pm-isomath: Poor man ISO math for pdfLaTeX users
i pmboxdraw: Poor man's box drawing characters
i pmdraw: Draw elements of the diagram monoids
i pmgraph: "Poor man's" graphics
i pmhanguljamo: Poor man's Hangul Jamo input method
i pmx: Preprocessor for MusiXTeX
i pmx.universal-darwin: universal-darwin files of pmx
i pmxchords: Produce chord information to go with pmx output
i pmxchords.universal-darwin: universal-darwin files of pmxchords
i pnas2009: BibTeX style for PNAS (newer version)
i poemscol: Typesetting Critical Editions of Poetry
i poetry: Facilities for typesetting poetry and poetical structure
i poetrytex: Typeset anthologies of poetry
i poiretone: PoiretOne family of fonts with LaTeX support
i polexpr: A parser for polynomial expressions
i polski: Typeset Polish documents with LaTeX and Polish fonts
i poltawski: Antykwa Poltawskiego Family of Fonts
i polyglossia: An alternative to babel for XeLaTeX and LuaLaTeX
i polyhedra: A TikZ package for drawing polyhedra
i polynom: Macros for manipulating polynomials
i polynomial: Typeset (univariate) polynomials
i polyomino: Polyominoes using TikZ and LaTeX3
i polytable: Tabular-like environments with named columns
i poormanlog: Logarithms and powers with (almost) 9 digits
i postage: Stamp letters with >>Deutsche Post<<'s service >>Internetmarke<<
i postcards: Facilitates mass-mailing of postcards (junkmail)
i poster-mac: Make posters and banners with TeX
i postit: A LaTeX package for displaying Post-it notes
i postnotes: Endnotes for LaTeX
i powerdot: A presentation class
i powerdot-fuberlin: Powerdot, using the style of FU Berlin
i powerdot-tuliplab: A style package for Powerdot to provide the design of TULIP Lab
i ppmcheckpdf: Convert PDF to PNG and compare PNG files after l3build
i ppr-prv: Prosper preview
i ppt-slides: Good-looking slide decks a la PowerPoint (PPT)
i pracjourn: Typeset articles for PracTeX
i practicalreports: Some macros for writing practical reports
i precattl: Prepare special catcodes from token list
i prelim2e: Allows the marking of preliminary versions of a document
i preprint: A bundle of packages provided "as is"
i prerex: Interactive editor and macro support for prerequisite charts
i present: Presentations with Plain TeX
i pressrelease: A class for typesetting press releases
i prettyref: Make label references "self-identify"
i prettytok: Pretty-print token lists
i preview: Extract bits of a LaTeX source for output
i prftree: Macros for building proof trees
i principia: Notations for typesetting the "Principia Mathematica"
i printlen: Print lengths using specified units
i proba: Shortcuts commands to symbols used in probability texts
i probsoln: Generate problem sheets and their solution sheets
i prociagssymp: Macros for IAG symposium papers
i prodint: A font that provides the product integral symbol
i productbox: Typeset a three-dimensional product box
i profcollege: A LaTeX package for French maths teachers in college
i proflabo: Draw laboratory equipment
i proflycee: A LaTeX package for French maths teachers in high school
i profmaquette: Use exercises in different types of documents
i profsio: Commands (with TikZ) to work with French "BTS SIO" maths themes
i program: Typesetting programs and algorithms
i progress: Creates an overview of a document's state
i progressbar: Visualize shares of total amounts in the form of a (progress-)bar
i projlib: A collection of facilitative tools
i proof-at-the-end: A package to move proofs to appendix
i proofread: Commands for inserting annotations
i prooftrees: Forest-based proof trees (symbolic logic)
i properties: Load properties from a file
i proposal: A set of LaTeX classes for preparing proposals for collaborative projects
i prosper: LaTeX class for high quality slides
i protex: Literate programming package
i protocol: A class for minutes of meetings
i prtec: A template for PRTEC conference papers
i przechlewski-book: Examples from Przechlewski's LaTeX book
i ps2eps: Produce Encapsulated PostScript from PostScript
i ps2eps.universal-darwin: universal-darwin files of ps2eps
i ps2pk: Generate a PK font from an Adobe Type 1 font
i ps2pk.universal-darwin: universal-darwin files of ps2pk
i psbao: Draw Bao diagrams
i pseudo: Straightforward pseudocode
i pseudocode: LaTeX environment for specifying algorithms in a natural way
i psfrag: Replace strings in encapsulated PostScript figures
i psfrag-italian: PSfrag documentation in Italian
i psfragx: A psfrag eXtension
i psgo: Typeset go diagrams with PSTricks
i psizzl: A TeX format for physics papers
i pslatex: Use PostScript fonts by default
i psnfss: Font support for common PostScript fonts
i pspicture: PostScript picture support
i pst-2dplot: A PSTricks package for drawing 2D curves
i pst-3d: A PSTricks package for tilting and other pseudo-3D tricks
i pst-3dplot: Draw 3D objects in parallel projection, using PSTricks
i pst-abspos: Put objects at an absolute position
i pst-am: Simulation of modulation and demodulation
i pst-antiprism: A PSTricks related package which draws an antiprism
i pst-arrow: Special arrows for PSTricks
i pst-asr: Typeset autosegmental representations for linguists
i pst-bar: Produces bar charts using PSTricks
i pst-barcode: Print barcodes using PostScript
i pst-bezier: Draw Bezier curves
i pst-blur: PSTricks package for "blurred" shadows
i pst-bspline: Draw cubic Bspline curves and interpolations
i pst-calculate: Support for floating point operations at LaTeX level
i pst-calendar: Plot calendars in "fancy" ways
i pst-cie: CIE color space
i pst-circ: PSTricks package for drawing electric circuits
i pst-coil: A PSTricks package for coils, etc
i pst-contourplot: Draw implicit functions using the "marching squares" algorithm
i pst-cox: Drawing regular complex polytopes with PSTricks
i pst-dart: Plotting dart boards
i pst-dbicons: Support for drawing ER diagrams
i pst-diffraction: Print diffraction patterns from various apertures
i pst-electricfield: Draw electric field and equipotential lines with PSTricks
i pst-eps: Create EPS files from PSTricks figures
i pst-eucl: Euclidian geometry with PSTricks
i pst-eucl-translation-bg: Bulgarian translation of the pst-eucl documentation
i pst-exa: Typeset PSTricks examples, with code
i pst-feyn: Draw graphical elements for Feynman diagrams
i pst-fill: Fill or tile areas with PSTricks
i pst-fit: Macros for curve fitting
i pst-flags: Draw flags of countries using PSTricks
i pst-fr3d: Draw 3-dimensional framed boxes using PSTricks
i pst-fractal: Draw fractal sets using PSTricks
i pst-fun: Draw "funny" objects with PSTricks
i pst-func: PSTricks package for plotting mathematical functions
i pst-gantt: Draw GANTT charts with PSTricks
i pst-geo: Geographical Projections
i pst-geometrictools: A PSTricks package to draw geometric tools
i pst-gr3d: Three dimensional grids with PSTricks
i pst-grad: Filling with colour gradients, using PSTricks
i pst-graphicx: A PSTricks-compatible graphicx for use with Plain TeX
i pst-hsb: Curves with continuous colours
i pst-infixplot: Using PSTricks plotting capacities with infix expressions rather than RPN
i pst-intersect: Compute intersections of arbitrary curves
i pst-jtree: Typeset complex trees for linguists
i pst-knot: PSTricks package for displaying knots
i pst-labo: Draw objects for Chemistry laboratories
i pst-layout: Page layout macros based on PSTricks packages
i pst-lens: Lenses with PSTricks
i pst-light3d: Three dimensional lighting effects (PSTricks)
i pst-lsystem: Create images based on a L-system
i pst-magneticfield: Plotting a magnetic field with PSTricks
i pst-marble: A PSTricks package to draw marble-like patterns
i pst-math: Enhancement of PostScript math operators to use with PSTricks
i pst-mirror: Images on a spherical mirror
i pst-moire: A PSTricks package to draw moire patterns
i pst-node: Nodes and node connections in PSTricks
i pst-ob3d: Three dimensional objects using PSTricks
i pst-ode: Solving initial value problems for sets of Ordinary Differential Equations
i pst-optexp: Drawing optical experimental setups
i pst-optic: Drawing optics diagrams
i pst-osci: Oscgons with PSTricks
i pst-ovl: Create and manage graphical overlays
i pst-pad: Draw simple attachment systems with PSTricks
i pst-pdf: Make PDF versions of graphics by processing between runs
i pst-pdf.universal-darwin: universal-darwin files of pst-pdf
i pst-pdgr: Draw medical pedigrees using PSTricks
i pst-perspective: Draw perspective views using PSTricks
i pst-platon: Platonic solids in PSTricks
i pst-plot: Plot data using PSTricks
i pst-poker: Drawing poker cards
i pst-poly: Polygons with PSTricks
i pst-pulley: Plot pulleys, using PSTricks
i pst-qtree: Simple syntax for trees
i pst-rputover: Place text over objects without obscuring background colors
i pst-rubans: Draw three-dimensional ribbons
i pst-shell: Plotting sea shells
i pst-sigsys: Support of signal processing-related disciplines
i pst-slpe: Sophisticated colour gradients
i pst-solarsystem: Plot the solar system for a specific date
i pst-solides3d: Draw perspective views of 3D solids
i pst-soroban: Draw a Soroban using PSTricks
i pst-spectra: Draw continuum, emission and absorption spectra with PSTricks
i pst-spinner: Drawing a fidget spinner
i pst-stru: Civil engineering diagrams, using PSTricks
i pst-support: Assorted support files for use with PSTricks
i pst-text: Text and character manipulation in PSTricks
i pst-thick: Drawing very thick lines and curves
i pst-tools: PSTricks support functions
i pst-tree: Trees, using PSTricks
i pst-turtle: Commands for "turtle operations"
i pst-tvz: Draw trees with more than one root node, using PSTricks
i pst-uml: UML diagrams with PSTricks
i pst-vectorian: Printing ornaments
i pst-vehicle: A PSTricks package for rolling vehicles on graphs of mathematical functions
i pst-venn: A PSTricks package for drawing Venn sets
i pst-vowel: Enable arrows showing diphthongs on vowel charts
i pst2pdf: A script to compile PSTricks documents via pdfTeX
i pst2pdf.universal-darwin: universal-darwin files of pst2pdf
i pstool: Support for psfrag within pdfLaTeX
i pstricks: PostScript macros for TeX
i pstricks-add: A collection of add-ons and bugfixes for PSTricks
i pstricks_calcnotes: Use of PSTricks in calculus lecture notes
i pstring: Typeset sequences with justification pointers
i psutils: PostScript utilities
i psutils.universal-darwin: universal-darwin files of psutils
i ptex: A TeX system for publishing in Japanese
i ptex-base: Plain TeX format for pTeX and e-pTeX
i ptex-fontmaps: Font maps and configuration tools for Japanese/Chinese/Korean fonts with (u)ptex
i ptex-fontmaps.universal-darwin: universal-darwin files of ptex-fontmaps
i ptex-fonts: Fonts for use with pTeX
i ptex-manual: Japanese pTeX manual
i ptex.universal-darwin: universal-darwin files of ptex
i ptex2pdf: Convert Japanese TeX documents to PDF
i ptex2pdf.universal-darwin: universal-darwin files of ptex2pdf
i ptext: A 'lipsum' for Persian
i ptlatexcommands: LaTeX to commands in Portuguese
i ptolemaicastronomy: Diagrams of sphere models for variably strict conditionals (Lewis counterfactuals)
i ptptex: Macros for 'Progress of Theoretical Physics'
i punk: Donald Knuth's punk font
i punk-latex: LaTeX support for punk fonts
i punknova: OpenType version of Knuth's Punk font
i purifyeps: Make EPS work with both LaTeX/dvips and pdfLaTeX
i purifyeps.universal-darwin: universal-darwin files of purifyeps
i puyotikz: Quickly typeset board states of Puyo Puyo games
i pwebmac: Consolidated WEB macros for DVI and PDF output
i pxbase: Tools for use with (u)pLaTeX
i pxchfon: Japanese font setup for pLaTeX and upLaTeX
i pxcjkcat: LaTeX interface for the CJK category codes of upTeX
i pxfonts: Palatino-like fonts in support of mathematics
i pxgreeks: Shape selection for PX fonts Greek letters
i pxjahyper: Hyperref support for pLaTeX
i pxjodel: Help change metrics of fonts from japanese-otf
i pxpgfmark: e-pTeX driver for PGF inter-picture connections
i pxpic: Draw pixel pictures
i pxrubrica: Ruby annotations according to JIS X 4051
i pxtatescale: Patch to graphics driver for scaling in vertical direction of pTeX
i pxtxalfa: Virtual maths alphabets based on pxfonts and txfonts
i pxufont: Emulate non-Unicode Japanese fonts using Unicode fonts
i pygmentex: Use Pygments to format code listings in documents
i pygmentex.universal-darwin: universal-darwin files of pygmentex
i pyluatex: Execute Python code on the fly in your LaTeX documents
i pynotebook: pynotebook presents (raw, Markdown or Python) codes (and execution with LuaLaTeX) as in a Jupyter Notebook
i python: Embed Python code in LaTeX
i pythonhighlight: Highlighting of Python code, based on the listings package
i pythonimmediate: Library to run Python code
i pythontex: Run Python from within a document, typesetting the results
i pythontex.universal-darwin: universal-darwin files of pythontex
i q-and-a: Typesetting Q&A-style conversation made easier
i qcircuit: Macros to generate quantum ciruits
i qcm: A LaTeX2e class for making multiple choice questionnaires
i qobitree: LaTeX macros for typesetting trees
i qpxqtx: Polish macros and fonts supporting Pagella/pxfonts and Termes/txfonts
i qrbill: Create QR bills using LaTeX
i qrcode: Generate QR codes in LaTeX
i qsharp: Syntax highlighting for the Q# language
i qstest: Bundle for unit tests and pattern matching
i qsymbols: Maths symbol abbreviations
i qtree: Draw tree structures
i qualitype: The QualiType font collection
i quantikz: Draw quantum circuit diagrams
i quantumarticle: Document class for submissions to the Quantum journal
i quattrocento: Quattrocento and Quattrocento Sans fonts with LaTeX support
i quickreaction: A simple and fast way to typeset chemical reactions
i quicktype: LaTeX package for quick typesetting
i quiver: Draw commutative diagrams exported from https://q.uiver.app
i quiz2socrative: Prepare questions for socrative quizzes
i quizztex: Create quizzes like in TV shows
i quotchap: Decorative chapter headings
i quoting: Consolidated environment for displayed text
i quotmark: Consistent quote marks
i quran: An easy way to typeset any part of The Holy Quran
i quran-bn: Bengali translations to the quran package
i quran-de: German translations to the quran package
i quran-en: English translation extension to the quran package
i quran-es: Spanish Translations for the quran package
i quran-id: Indonesian translation extension to the quran package
i quran-ur: Urdu translations to the quran package
i qyxf-book: Book Template for Qian Yuan Xue Fu
i r_und_s: Chemical hazard codes
i ragged2e: Alternative versions of "ragged"-type commands
i raleway: Use Raleway with TeX(-alike) systems
i ran_toks: Randomise token strings
i randbild: Marginal pictures
i randexam: Make an exam paper and its randomized variants
i randintlist: Creating random integer number lists , with repeating and sorting options
i random: Generating "random" numbers in TeX
i randomlist: Deal with database, loop, and random in order to build personalized exercises
i randomwalk: Random walks using TikZ
i randtext: Randomise the order of characters in strings
i rank-2-roots: Draw (mathematical) rank 2 root systems
i rbt-mathnotes: Rebecca Turner's personal macros and styles for typesetting mathematics notes
i rccol: Decimal-centered optionally rounded numbers in tabular
i rcs: Use RCS (revision control system) tags in LaTeX documents
i rcs-multi: Typeset RCS version control in multiple-file documents
i rcsinfo: Support for the revision control system
i readablecv: A highly readable and good looking CV and letter class
i readarray: Read, store and recall array-formatted data
i realboxes: Variants of common box-commands that read their content as real box and not as macro argument
i realhats: Put real hats on symbols instead of ^
i realscripts: Access OpenType subscript and superscript glyphs
i realtranspose: The "real" way to transpose a Matrix
i rec-thy: Commands to typeset recursion theory papers
i recipe: A LaTeX class to typeset recipes
i recipebook: Typeset 5.5" x 8" recipes for browsing or printing
i recipecard: Typeset recipes in note-card-sized boxes
i recorder-fingering: Package to display recorder fingering diagrams
i rectopma: Recycle top matter
i recycle: A font providing the "recyclable" logo
i refcheck: Check references (in figures, table, equations, etc)
i refcount: Counter operations with label references
i refenums: Define named items and provide back-references with that name
i reflectgraphics: Techniques for reflecting graphics
i refman: Format technical reference manuals
i refstyle: Advanced formatting of cross references
i regcount: Display the allocation status of the TeX registers
i regexpatch: High level patching of commands
i register: Typeset programmable elements in digital hardware (registers)
i regstats: Information about register use
i regulatory: Flexible drafting of legal documents, especially in Dutch
i reledmac: Typeset scholarly editions
i relenc: A "relaxed" font encoding
i relsize: Set the font size relative to the current font size
i reotex: Draw Reo Channels and Circuits
i repeatindex: Repeat items in an index after a page or column break
i repere: MetaPost macros for secondary school mathematics teachers
i repltext: Control how text gets copied from a PDF file
i reptheorem: Repetition of theorem environments
i rerunfilecheck: Checksum based rerun checks on auxiliary files
i rescansync: Re-scan tokens with synctex information
i resmes: Measure restriction symbol in LaTeX
i resolsysteme: Work on linear systems using xint or pyluatex
i resphilosophica: Typeset articles for the journal Res Philosophica
i responsive: Responsive design methods for LaTeX
i rest-api: Describing a rest api
i resumecls: Typeset a resume both in English and Chinese
i resumemac: Plain TeX macros for resumes
i returntogrid: Semi-automatic grid typesetting
i reverxii: Playing Reversi in TeX
i revquantum: Hacks to make writing quantum papers for revtex4-1 less painful
i revtex: Styles for various Physics Journals
i revtex4: Styles for various Physics Journals (old version)
i revtex4-1: Styles for various Physics Journals
i rgltxdoc: Common code for documentation of the author's packages
i ribbonproofs: Drawing ribbon proofs
i rigidnotation: Typeset vectors and matrices following the RIGID notation
i rit-fonts: Malayalam fonts by Rachana Institute of Typography (RIT)
i rjlparshap: Support for use of \parshape in LaTeX
i rlepsf: Rewrite labels in EPS graphics
i rmathbr: Repeating of math operator at the broken line and the new line in inline equations
i rmpage: A package to help change page layout parameters in LaTeX
i robotarm: TikZ powered LaTeX package to draw parameterized 2D robot arms
i roboto: Support for the Roboto family of fonts
i robust-externalize: Cache anything (TikZ, python, ...) in a robust, efficient and pure way
i robustcommand: Declare robust command, with \newcommand checks
i robustindex: Create index with pagerefs
i roex: Metafont-PostScript conversions
i rojud: A font with the images of the counties of Romania
i romanbar: Write roman number with "bars"
i romanbarpagenumber: Typesetting roman page numbers
i romandeadf: Romande ADF fonts and LaTeX support
i romanneg: Roman page numbers negative
i romannum: Generate roman numerals instead of arabic digits
i rorlink: Create ROR symbols which links to the given ROR-IDs
i rosario: Using the free Rosario fonts with LaTeX
i rotfloat: Rotate floats
i rotpages: Typeset sets of pages upside-down and backwards
i rouequestions: Draw a "question wheel" (roue de questions)
i roundbox: Round boxes in LaTeX
i roundrect: MetaPost macros for highly configurable rounded rectangles (optionally with text)
i rpgicons: Icons for tabletop role-playing games
i rrgtrees: Linguistic tree diagrams for Role and Reference Grammar (RRG) with LaTeX
i rsc: BibTeX style for use with RSC journals
i rsfs: Ralph Smith's Formal Script font
i rsfso: A mathematical calligraphic font based on rsfs
i rterface: Access to R analysis from within a document
i rtkinenc: Input encoding with fallback procedures
i rtklage: A package for German lawyers
i rub-kunstgeschichte: A class for the art history institute at Ruhr University Bochum
i rubik: Document Rubik cube configurations and rotation sequences
i rubik.universal-darwin: universal-darwin files of rubik
i ruhyphen: Russian hyphenation
i ruler: A typographic ruler for TeX
i rulerbox: Draw rulers around a box
i rulercompass: A TikZ library for straight-edge and compass diagrams
i runcode: Execute foreign source code and embed the result in the pdf file
i runtexshebang: A Lua script running LaTeX document files with TeX-style shebang
i runtexshebang.universal-darwin: universal-darwin files of runtexshebang
i ruscap: A Metafont for rustic capitals
i russ: LaTeX in Russian, without babel
i rutitlepage: Radboud University Titlepage Package
i rviewport: Relative Viewport for Graphics Inclusion
i rvwrite: Increase the number of available output streams in LaTeX
i ryersonsgsthesis: Ryerson School of Graduate Studies thesis template
i ryethesis: Class for Ryerson Unversity Graduate School requirements
i sa-tikz: TikZ library to draw switching architectures
i sacsymb: "Sacred Symbols" prepared with TikZ
i sageep: Format papers for the annual meeting of EEGS
i sanitize-umlaut: Sanitize umlauts for MakeIndex and pdfLaTeX
i sankey: Draw Sankey diagrams with TikZ
i sanskrit: Sanskrit support
i sanskrit-t1: Type 1 version of 'skt' fonts for Sanskrit
i sansmath: Maths in a sans font
i sansmathaccent: Correct placement of accents in sans-serif maths
i sansmathfonts: Extended Computer Modern sans serif fonts
i sapthesis: Typeset theses for Sapienza-University, Rome
i sasnrdisplay: Typeset SAS or R code or output
i sauerj: A bundle of utilities by Jonathan Sauer
i sauter: Wide range of design sizes for CM fonts
i sauterfonts: Use Sauter's fonts in LaTeX
i saveenv: Save environment content verbatim
i savefnmark: Save name of the footnote mark for reuse
i savesym: Redefine symbols where names conflict
i savetrees: Optimise the use of each page of a LaTeX document
i scale: Scale document by sqrt(2) or magstep(2)
i scalebar: Create scalebars for maps, diagrams or photos
i scalerel: Constrained scaling and stretching of objects
i scanpages: Support importing and embellishing scanned documents
i schedule: Weekly schedules
i schemabloc: Draw block diagrams, using TikZ
i schemata: Print topical diagrams
i scheme-basic: basic scheme (plain and latex)
i scheme-bookpub: book publishing scheme (core LaTeX and add-ons)
i scheme-context: ConTeXt scheme
i scheme-full: full scheme (everything)
i scheme-gust: GUST TeX Live scheme
i scheme-infraonly: infrastructure-only scheme (no TeX at all)
i scheme-medium: medium scheme (small + more packages and languages)
i scheme-minimal: minimal scheme (plain only)
i scheme-small: small scheme (basic + xetex, metapost, a few languages)
i scheme-tetex: teTeX scheme (more than medium, but nowhere near full)
i schola-otf: Using the OpenType fonts TeX Gyre schola
i scholax: Extension of TeXGyreSchola (New Century Schoolbook) with math support
i schooldocs: Various layout styles for school documents
i schule: Support for teachers at German schools
i schulmathematik: Commands and document classes for German-speaking teachers of mathematics and physics
i schulschriften: German "school scripts" from Suetterlin to the present day
i schwalbe-chess: Typeset the German chess magazine "Die Schwalbe"
i scientific-thesis-cover: Provides cover page and affirmation at the end of a thesis
i scikgtex: Mark research contributions in scientific documents and embed them in PDF metadata
i sciposter: Make posters of ISO A3 size and larger
i sclang-prettifier: Prettyprinting SuperCollider source code
i scontents: Stores LaTeX contents in memory or files
i scrabble: Commands for Scrabble boards
i scrambledenvs: Create and print scrambled environments
i scratch: Draw programs like "scratch"
i scratch3: Draw programs like "scratch"
i scratchx: Include Scratch programs in LaTeX documents
i screenplay: A class file to typeset screenplays
i screenplay-pkg: Package version of the screenplay document class
i scrhack: Compatibility package to emulate the former KOMA-Script package scrhack
i scripture: A LaTeX style for typesetting Bible quotations
i scrjrnl: Typeset diaries or journals
i scrlayer-fancyhdr: Combining package fancyhdr with KOMA-Script's scrlayer
i scrlttr2copy: A letter class option file for the automatic creation of copies
i scrwfile: Use LaTeX .aux file in place of \newrite files
i scsnowman: Snowman variants using TikZ
i sdaps: LaTeX support files for SDAPS
i sdrt: Macros for Segmented Discourse Representation Theory
i sduthesis: Thesis Template of Shandong University
i se2thesis: A Thesis Class for the Chair of Software Engineering II at the University of Passau, Germany
i secdot: Section numbers with trailing dots
i secnum: A macro to format section numbering intuitively
i section: Modifying section commands in LaTeX
i sectionbox: Create fancy boxed ((sub)sub)sections
i sectionbreak: LaTeX support for section breaks
i sectsty: Control sectional headers
i seealso: Improve the performance of \see macros with makeindex
i seetexk: Utilities for manipulating DVI files
i seetexk.universal-darwin: universal-darwin files of seetexk
i selectp: Select pages to be output
i selinput: Semi-automatic detection of input encoding
i selnolig: Selectively disable typographic ligatures
i semantex: Semantic, keyval-based mathematics
i semantic: Help for writing programming language semantics
i semantic-markup: Meaningful semantic markup in the spirit of the Text Encoding Initiative
i semaphor: Semaphore alphabet font
i semesterplanner: Create beautiful semester timetables and more
i semesterplannerlua: Draw timetables and other organizational matters useful for planning a semester
i seminar: Make overhead slides
i semioneside: Put only special contents on left-hand pages in two sided layout
i semproc: Seminar proceedings
i semtex: Deals with stripped SemanTeX documents
i sepfootnotes: Support footnotes and endnotes from separate files
i sepnum: Print numbers in a "friendly" format
i seqsplit: Split long sequences of characters in a neutral way
i serbian-apostrophe: Commands for Serbian words with apostrophes
i serbian-date-lat: Updated date typesetting for Serbian
i serbian-def-cyr: Serbian cyrillic localization
i serbian-lig: Control ligatures in Serbian
i sesamanuel: Class and package for sesamath books or paper
i sesstime: Session and timing information in lecture notes
i setdeck: Typeset cards for Set
i setspace: Set space between lines
i setspaceenhanced: An enhancement of the setspace package
i seu-ml-assign: Southeast University Machine Learning Assignment template
i seuthesis: LaTeX template for theses at Southeastern University
i seuthesix: LaTeX class for theses at Southeast University, Nanjing, China
i sexam: Package for typesetting arabic exam scripts
i sf298: Standard form 298
i sfee: A LaTeX class for the Smart Factory and Energy Efficence magazine of the Tecnologico
i sffms: Typesetting science fiction/fantasy manuscripts
i sfg: Draw signal flow graphs
i sfmath: Sans-serif mathematics
i sgame: LaTeX style for typesetting strategic games
i shade: Shade pieces of text
i shadethm: Theorem environments that are shaded
i shadow: Shadow boxes
i shadowtext: Produce text with a shadow behind it
i shapepar: A macro to typeset paragraphs in specific shapes
i shapes: Draw polygons, reentrant stars, and fractions in circles with MetaPost
i shdoc: Float environment to document the shell commands of a terminal session
i shipunov: A collection of LaTeX packages and classes
i shobhika: An OpenType Devanagari font designed for scholars
i short-math-guide: Guide to using amsmath and related packages to typeset mathematical notation with LaTeX
i shortmathj: Automatically shortify titles of mathematical journals
i shorttoc: Table of contents with different depths
i show2e: Variants of \show for LaTeX2e
i showcharinbox: Show characters inside a box
i showdim: Variants on printing dimensions
i showexpl: Typesetting LaTeX source code
i showhyphenation: Marking of hyphenation points
i showkerning: Showing kerns in a document
i showlabels: Show label commands in the margin
i showtags: Print the tags of bibliography entries
i shtthesis: An unofficial LaTeX thesis template for ShanghaiTech University
i shuffle: A symbol for the shuffle product
i sidecap: Typeset captions sideways
i sidenotes: Typeset notes containing rich content, in the margin
i sidenotesplus: Place referenced notes, alerts, figures and tables into the document margin
i sides: A LaTeX class for typesetting stage plays
i signchart: Create beautifully typeset sign charts
i silence: Selective filtering of error messages and warnings
i sillypage: John Cleese's Silly Walk as page numbering style
i sim-os-menus: Insert 'terminal' or 'context menu' or 'viewers' like in an OS
i simple-resume-cv: Template for a simple resume or curriculum vitae (CV), in XeLaTeX
i simple-thesis-dissertation: Template for a simple thesis or dissertation (Ph.D. or master's degree) or technical report, in XeLaTeX
i simplebnf: A simple package to format Backus-Naur form (BNF)
i simplecd: Simple CD, DVD covers for printing
i simplecv: A simple class for writing curricula vitae
i simpleicons: Simple Icons for LaTeX
i simpleinvoice: Easy typesetting of invoices
i simplekv: A simple key/value system for TeX and LaTeX
i simplenodes: Simple nodes in four colors written in TikZ for LaTeX
i simpleoptics: Drawing lenses and mirrors for optical diagrams
i simpler-wick: Simpler Wick contractions
i simples-matrices: Define matrices by given list of values
i simplewick: Simple Wick contractions
i simplified-latex: A Simplified Introduction to LaTeX
i simplivre: Write your books in a simple and clear way
i simurgh: Typeset Parsi in LuaLaTeX
i sistyle: Package to typeset SI units, numbers and angles
i sitem: Save the optional argument of \item
i siunits: International System of Units
i siunitx: A comprehensive (SI) units package
i sjtutex: LaTeX classes for Shanghai Jiao Tong University
i skak: Fonts and macros for typesetting chess games
i skaknew: The skak chess fonts redone in Adobe Type 1
i skb: Tools for a repository of long-living documents
i skdoc: Documentation and extraction for packages and document classes
i skeldoc: Placeholders for unfinished documents
i skeycommand: Create commands using parameters and keyval in parallel
i skeyval: Key-value parsing combining features of xkeyval and pgfkeys
i skills: Create proficiency tests
i skmath: Extensions to the maths command repertoir
i skrapport: 'Simple' class for reports, etc.
i skull: A font to draw a skull
i slantsc: Access different-shaped small-caps fonts
i slideshow: Generate slideshow with MetaPost
i smalltableof: Create listoffigures etc. in a single chapter
i smart-eqn: Automatic math symbol styling for LaTeX documents
i smartdiagram: Generate diagrams from lists
i smartref: Extend LaTeX's \ref capability
i smartunits: Converting between common metric and Imperial units
i smflatex: Classes for Societe mathematique de France publications
i snapshot: List the external dependencies of a LaTeX document
i snaptodo: A todo that snaps to the closer side
i snotez: Typeset notes, in the margin
i songbook: Package for typesetting song lyrics and chord books
i songproj: Generate Beamer slideshows with song lyrics
i songs: Produce song books for church or fellowship
i sort-by-letters: Bibliography styles for alphabetic sorting
i soton: University of Southampton-compliant slides
i soul: Hyphenation for letterspacing, underlining, and more
i soulpos: A fancy means of underlining
i soup: Generate alphabet soup puzzles
i sourcecodepro: Use SourceCodePro with TeX(-alike) systems
i sourcesanspro: Use SourceSansPro with TeX(-alike) systems
i sourceserifpro: Use SourceSerifPro with TeX(-alike) systems
i spacekern: Kerning between words and against space
i spacingtricks: Addressing various spacing issues
i spalign: Typeset matrices and arrays with spaces and semicolons as delimiters
i spark-otf: Support OpenType Spark fonts
i sparklines: Drawing sparklines: intense, simple, wordlike graphics
i spath3: Manipulate "soft paths" in PGF
i spbmark: Customize superscripts and subscripts
i spectral: Spectral fonts with LaTeX support
i spectralsequences: Print spectral sequence diagrams using PGF/TikZ
i spelatex: Create PDF documents with hyperlinks to audiofragments
i spelling: Support for spell-checking of LuaTeX documents
i sphack: Patch LaTeX kernel spacing macros
i sphdthesis: LaTeX template for writing PhD Thesis
i spie: Support for formatting SPIE Proceedings manuscripts
i spix: Yet another TeX compilation tool: simple, human readable, no option, no magic
i spix.universal-darwin: universal-darwin files of spix
i splines: MetaPost macros for drawing cubic spline interpolants
i splitbib: Split and reorder your bibliography
i splitindex: Unlimited number of indexes
i splitindex.universal-darwin: universal-darwin files of splitindex
i spot: Spotlight highlighting for Beamer
i spotcolor: Spot colours for pdfLaTeX
i spreadtab: Spreadsheet features for LaTeX tabular environments
i spverbatim: Allow line breaks within \verb and verbatim output
i sqltex: An SQL Preprocessor for LaTeX
i sqltex.universal-darwin: universal-darwin files of sqltex
i sr-vorl: Class for Springer books
i srbook-mem: Support for use of memoir in Serbian
i srbtiks: Font STIX2 for Serbian and Macedonian
i srcltx: Jump between DVI and TeX files
i srcredact: A tool for redacting sources
i srcredact.universal-darwin: universal-darwin files of srcredact
i srdp-mathematik: Typeset Austrian SRDP in mathematics
i sseq: Typesetting spectral sequence charts
i sshrc-insight: A LaTeX class for SSHRC Insight Grant proposals
i sslides: Slides with headers and footers
i stack: Tools to define and use stacks
i stackengine: Highly customised stacking of objects, insets, baseline changes, etc
i stage: A LaTeX class for stage plays
i standalone: Compile TeX pictures stand-alone or as part of a document
i standardsectioning: Define sectioning commands identical to the standard classes
i stanli: TikZ Library for Structural Analysis
i starfont: The StarFont Sans astrological font
i starray: A structured array (of properties) based on expl3
i startex: An XML-inspired format for student use
i statex: Statistics style
i statex2: Statistics style
i statistics: Compute and typeset statistics tables and graphics
i statistik: Store statistics of a document
i statmath: A LaTeX package for simple use of statistical notation
i staves: Typeset Icelandic staves and runic letters
i stdclsdv: Provide sectioning information for package writers
i stdpage: Standard pages with n lines of at most m characters each
i stealcaps: "Steal" small capitals
i steinmetz: Print Steinmetz notation
i stellenbosch: Stellenbosch thesis bundle (legacy version)
i stellenbosch-2: Stellenbosch University thesis bundle
i step: A free Times-like font
i stepgreek: A free Times/Elsevier-style Greek font
i stex: An infrastructure for semantic preloading of LaTeX documents
i stickstoo: A reworking of STIX2
i stix: OpenType Unicode maths fonts
i stix2-otf: OpenType Unicode text and maths fonts
i stix2-type1: Type1 versions of the STIX Two OpenType fonts
i stmaryrd: St Mary Road symbols for theoretical computer science
i storebox: Storing information for reuse
i storecmd: Store the name of a defined command in a container
i strands: Draw objects constructed from strands
i stricttex: Strictly balanced brackets and numbers in command names
i string-diagrams: Create string diagrams with LaTeX and TikZ
i stringenc: Converting a string between different encodings
i stringstrings: String manipulation for cosmetic and programming application
i structmech: A TikZ command set for structural mechanics drawings
i struktex: Draw Nassi-Shneiderman charts
i sttools: Various macros
i stubs: Create tear-off stubs at the bottom of a page
i studenthandouts: Management and styling of student handout projects
i sty2dtx: Create a .dtx file from a .sty file
i sty2dtx.universal-darwin: universal-darwin files of sty2dtx
i styledcmd: Handling multiple versions of user-defined macros
i suanpan: MetaPost macros for drawing Chinese and Japanese abaci
i suanpan-l3: Traditional Chinese 7-bids suanpan (abacus) package based on l3draw
i subdepth: Unify maths subscript height
i subdocs: Multifile documents
i subeqn: Package for subequation numbering
i subeqnarray: Equation array with sub numbering
i subfig: Figures broken into subfigures
i subfigmat: Automates layout when using the subfigure package
i subfigure: Deprecated: Figures divided into subfigures
i subfiles: Individual typesetting of subfiles of a "main" document
i subfloat: Sub-numbering for figures and tables
i substances: A database of chemicals
i substr: Deal with substrings in strings
i subsupscripts: A range of sub- and superscript commands
i subtext: Easy text-style subscripts in math mode
i sudoku: Create sudoku grids
i sudokubundle: A set of sudoku-related packages
i suftesi: A document class for typesetting theses, books and articles
i sugconf: SAS(R) user group conference proceedings document class
i sunpath: Draw sun path charts
i superiors: Attach superior figures to a font family
i supertabular: A multi-page tables package
i suppose: Abbreviate the word "Suppose"
i susy: Macros for SuperSymmetry-related work
i svg: Include and extract SVG pictures in LaTeX documents
i svg-inkscape: How to include an SVG image in LaTeX using Inkscape
i svgcolor: Define SVG named colours
i svn: Typeset Subversion keywords
i svn-multi: Subversion keywords in multi-file LaTeX documents
i svn-multi.universal-darwin: universal-darwin files of svn-multi
i svn-prov: Subversion variants of \Provides... macros
i svninfo: Typeset Subversion keywords
i svrsymbols: A font with symbols for use in physics texts
i swebib: Swedish bibliography styles
i swfigure: Insert large images that do not fit into a single page
i swimgraf: Graphical/textual representations of swimming performances
i swrule: Lines thicker in the middle than at the ends
i swungdash: Typeset a swung dash in LaTeX
i syllogism: Typeset syllogisms in LaTeX
i symbats3: Macros to use the Symbats3 dingbats fonts
i symbol: URW 'Base 35' font pack for LaTeX
i sympycalc: Work with SymPy and PyLuaTeX
i sympytexpackage: Include symbolic computation (using sympy) in documents
i synctex: engine-level feature synchronizing output and source
i synctex.universal-darwin: universal-darwin files of synctex
i synproof: Easy drawing of syntactic proofs
i syntax: Creation of syntax diagrams
i syntaxdi: Create "railroad" syntax diagrams
i synthslant: Synthetically slant text
i syntrace: Labels for tracing in a syntax tree
i synttree: Typeset syntactic trees
i systeme: Format systems of equations
i t-angles: Draw tangles, trees, Hopf algebra operations and other pictures
i t1utils: Simple Type 1 font manipulation programs
i t1utils.universal-darwin: universal-darwin files of t1utils
i t2: Support for using T2 encoding
i tabbing: Tabbing with accented letters
i tabfigures: Maintain vertical alignment of figures
i table-fct: Draw a variations table of functions and a convexity table of its graph
i tableaux: Construct tables of signs and variations
i tablefootnote: Permit footnotes in tables
i tableof: Tagging tables of contents
i tablists: Tabulated lists of short items
i tablor: Create tables of signs and of variations
i tabls: Better vertical spacing in tables and arrays
i tablvar: Typesetting pretty tables of signs and variations according to French usage
i tabriz-thesis: A template for the University of Tabriz
i tabstackengine: "Tabbing" front-end to stackengine
i tabto-generic: "Tab" to a measured position in the line
i tabto-ltx: "Tab" to a measured position in the line
i tabu: Flexible LaTeX tabulars
i tabularborder: Remove excess space at left and right of tabular
i tabularcalc: Calculate formulas in a tabular environment
i tabularew: A variation on the tabular environment
i tabularray: Typeset tabulars and arrays with LaTeX3
i tabulary: Tabular with variable width columns balanced
i tabvar: Typesetting tables showing variations of functions
i tagging: Document configuration with tags
i tagpair: Word-by-word glosses, translations, and bibliographic attributions
i tagpdf: Code for PDF tagging using pdfLaTeX and LuaLaTeX
i talk: A LaTeX class for presentations
i talos: A Greek cult font from the eighties
i tamefloats: Experimentally use \holdinginserts with LaTeX floats
i tamethebeast: A manual about bibliographies and especially BibTeX
i tango: A LaTeX document class for math teachers
i tangocolors: Use colors from the Tango color palette
i tangramtikz: Tangram puzzles, with TikZ
i tap: TeX macros for typesetting complex tables
i tapir: A simple geometrical font
i tasks: Horizontally columned lists
i tblr-extras: Extra libraries for tabularray for caption and babel compatibility
i tcldoc: Doc/docstrip for tcl
i tcolorbox: Coloured boxes, for LaTeX examples and theorems, etc
i tdclock: A ticking digital clock package for PDF output
i tds: The TeX Directory Structure standard
i tdsfrmath: Macros for French teachers of mathematics
i technics: A package to format technical documents
i technion-thesis-template: Template for theses on the Technion graduate school
i ted: A (primitive) token list editor
i telprint: Format German phone numbers
i templates-fenn: Templates for TeX usage
i templates-sommer: Templates for TeX usage
i templatetools: Commands useful in LaTeX templates
i tempora: Greek and Cyrillic to accompany Times
i temporal-logic: Symbols for Temporal Logics
i tengwarscript: LaTeX support for using Tengwar fonts
i tensind: Typeset tensors
i tensor: Typeset tensors
i termcal: Print a class calendar
i termcal-de: German localization for termcal
i termes-otf: Using the OpenType fonts TeX Gyre Termes
i termlist: Label any kind of term with a continuous counter
i termmenu: The package provides support for terminal-based menus using expl3
i termsim: Simulate Win10, Ubuntu, and Mac terminals
i testhyphens: Testing hyphenation patterns
i testidx: Dummy text for testing index styles and indexing applications
i tetragonos: Four-Corner codes of Chinese characters
i teubner: Philological typesetting of classical Greek
i tex: A sophisticated typesetting engine
i tex-ewd: Macros to typeset calculational proofs and programs in Dijkstra's style
i tex-font-errors-cheatsheet: Cheat sheet outlining the most common TeX font errors
i tex-gyre: TeX Fonts extending freely available URW fonts
i tex-gyre-math: Maths fonts to match tex-gyre text fonts
i tex-ini-files: Model TeX format creation files
i tex-label: Place a classification on each page of a document
i tex-locale: Localisation support for TeX and LaTeX documents
i tex-nutshell: A short document about TeX principles
i tex-overview: An overview of the development of TeX
i tex-ps: TeX to PostScript generic macros and add-ons
i tex-refs: References for TeX and Friends
i tex-virtual-academy-pl: TeX usage web pages, in Polish
i tex-vpat: TeX Accessibility Conformance Report
i tex.universal-darwin: universal-darwin files of tex
i tex4ebook: Converter from LaTeX to ebook formats
i tex4ebook.universal-darwin: universal-darwin files of tex4ebook
i tex4ht: Convert (La)TeX to HTML/XML
i tex4ht.universal-darwin: universal-darwin files of tex4ht
i texaccents: Convert composite accented characters to Unicode
i texaccents.universal-darwin: universal-darwin files of texaccents
i texapi: Macros to write format-independent packages
i texblend: Compile segments of LaTeX documents
i texblend.universal-darwin: universal-darwin files of texblend
i texbytopic: Freed version of the book TeX by Topic
i texcount: Count words in a LaTeX document
i texcount.universal-darwin: universal-darwin files of texcount
i texdate: Date printing, formatting, and manipulation in TeX
i texdef: Display the definitions of TeX commands
i texdef.universal-darwin: universal-darwin files of texdef
i texdiff: Compare documents and produce tagged merge
i texdiff.universal-darwin: universal-darwin files of texdiff
i texdimens: Conversion of TeX dimensions to decimals
i texdirflatten: Collect files related to a LaTeX job in a single directory
i texdirflatten.universal-darwin: universal-darwin files of texdirflatten
i texdoc: Documentation access for TeX Live
i texdoc.universal-darwin: universal-darwin files of texdoc
i texdoctk: Easy access to package documentation
i texdoctk.universal-darwin: universal-darwin files of texdoctk
i texdraw: Graphical macros, using embedded PostScript
i texfindpkg: Query or install TeX packages and their dependencies
i texfindpkg.universal-darwin: universal-darwin files of texfindpkg
i texfot: Filter clutter from the output of a TeX run
i texfot.universal-darwin: universal-darwin files of texfot
i texilikechaps: Format chapters with a texi-like format
i texilikecover: A cover-page package, like TeXinfo
i texinfo: Texinfo documentation system
i texlive-common: TeX Live documentation (common elements)
i texlive-cz: TeX Live manual (Czech/Slovak)
i texlive-de: TeX Live manual (German)
i texlive-en: TeX Live manual (English)
i texlive-es: TeX Live manual (Spanish)
i texlive-fr: TeX Live manual (French)
i texlive-it: TeX Live manual (Italian)
i texlive-ja: TeX Live manual (Japanese)
i texlive-msg-translations: translations of the TeX Live installer and TeX Live Manager
i texlive-pl: TeX Live manual (Polish)
i texlive-ru: TeX Live manual (Russian)
i texlive-scripts: TeX Live infrastructure programs
i texlive-scripts-extra: TeX Live scripts
i texlive-scripts-extra.universal-darwin: universal-darwin files of texlive-scripts-extra
i texlive-scripts.universal-darwin: universal-darwin files of texlive-scripts
i texlive-sr: TeX Live manual (Serbian)
i texlive-zh-cn: TeX Live manual (Chinese)
i texlive.infra: basic TeX Live infrastructure
i texlive.infra.universal-darwin: universal-darwin files of texlive.infra
i texliveonfly: On-the-fly download of missing TeX live packages
i texliveonfly.universal-darwin: universal-darwin files of texliveonfly
i texloganalyser: Analyse TeX logs
i texloganalyser.universal-darwin: universal-darwin files of texloganalyser
i texlogfilter: Filter LaTeX engines output or log file
i texlogfilter.universal-darwin: universal-darwin files of texlogfilter
i texlogos: Ready-to-use LaTeX logos
i texlogsieve: Filter and summarize LaTeX log files
i texlogsieve.universal-darwin: universal-darwin files of texlogsieve
i texmate: Comprehensive chess annotation in LaTeX
i texments: Using the Pygments highlighter in LaTeX
i texnegar: Kashida justification in XeLaTeX and LuaLaTeX
i texonly: A sample document in Plain TeX
i texosquery: Cross-platform Java application to query OS information
i texosquery.universal-darwin: universal-darwin files of texosquery
i texplate: A tool for creating document structures based on templates
i texplate.universal-darwin: universal-darwin files of texplate
i texpower: Create dynamic online presentations with LaTeX
i texproposal: A proposal prototype for LaTeX promotion in Chinese universities
i texshade: Package for setting nucleotide and peptide alignments
i texsis: Plain TeX macros for Physicists
i texsis.universal-darwin: universal-darwin files of texsis
i texsurgery: A LaTeX companion to the "texsurgery" python project
i textcase: Case conversion ignoring mathematics, etc
i textcsc: Simple commands for caps-to-small-caps text
i textfit: Fit text to a desired size
i textglos: Typeset and index linguistic gloss abbreviations
i textgreek: Upright greek letters in text
i textmerg: Merge text in TeX and LaTeX
i textopo: Annotated membrane protein topology plots
i textpath: Setting text along a path with MetaPost
i textpos: Place boxes at arbitrary positions on the LaTeX page
i textualicomma: Use the textual comma character as decimal separator in math mode
i texvc: Use MediaWiki LaTeX commands
i texware: Utility programs for use with TeX
i texware.universal-darwin: universal-darwin files of texware
i texworks: friendly cross-platform front end
i tfrupee: A font offering the new (Indian) Rupee symbol
i thaienum: Thai labels in enumerate environments
i thaispec: Thai Language Typesetting in XeLaTeX
i thalie: Typeset drama plays
i theanodidot: TheanoDidot fonts with LaTeX support
i theanomodern: Theano Modern fonts with LaTeX support
i theanooldstyle: Theano OldStyle fonts with LaTeX support
i theatre: A sophisticated package for typesetting stage plays
i thematicpuzzle: Horizontal banners in a puzzle style
i theoremref: References with automatic theorem names
i thermodynamics: Macros for multicomponent thermodynamics documents
i thesis-ekf: Thesis class for Eszterhazy Karoly Catholic University
i thesis-gwu: Thesis class for George Washington University School of Engineering and Applied Science
i thesis-qom: Thesis style of the University of Qom, Iran
i thesis-titlepage-fhac: Little style to create a standard titlepage for diploma thesis
i thinsp: A stretchable \thinspace for LaTeX
i thmbox: Decorate theorem statements
i thmlist: A LaTeX package for adding theorem environments quickly
i thmtools: Extensions to theorem environments
i threadcol: Organize document columns into PDF "article thread"
i threeddice: Create images of dice with one, two, or three faces showing, using MetaPost
i threeparttable: Tables with captions and notes all the same width
i threeparttablex: Notes in longtables
i thuaslogos: Logos for The Hague University of Applied Sciences (THUAS)
i thubeamer: A beamer theme for Tsinghua University
i thucoursework: Coursework template for Tsinghua University
i thumb: Thumb marks in documents
i thumbpdf: Thumbnails for pdfTeX and dvips/ps2pdf
i thumbpdf.universal-darwin: universal-darwin files of thumbpdf
i thumbs: Create thumb indexes
i thumby: Create thumb indexes for printed books
i thuthesis: Thesis template for Tsinghua University
i ticket: Make labels, visiting-cards, pins with LaTeX
i ticollege: Graphical representation of keys on a standard scientific calculator
i tidyres: Create formal resumes easily
i tie: Allow multiple web change files
i tie.universal-darwin: universal-darwin files of tie
i tiet-question-paper: A LaTeX question paper class for the TIET
i tikz-3dplot: Coordinate transformation styles for 3d plotting in TikZ
i tikz-among-us: Create some AmongUs characters in TikZ environments
i tikz-bagua: Draw Bagua symbols in Yijing
i tikz-bayesnet: Draw Bayesian networks, graphical models and directed factor graphs
i tikz-bbox: Precise determination of bounding boxes in TikZ
i tikz-cd: Create commutative diagrams with TikZ
i tikz-decofonts: Simple decoration fontes, made with TikZ, for short texts
i tikz-dependency: A library for drawing dependency graphs
i tikz-dimline: Technical dimension lines using PGF/TikZ
i tikz-ext: A collection of libraries for PGF/TikZ
i tikz-feynhand: Feynman diagrams with TikZ
i tikz-feynman: Feynman diagrams with TikZ
i tikz-imagelabels: Put labels on images using TikZ
i tikz-inet: Draw interaction nets with TikZ
i tikz-kalender: A LaTeX based calendar using TikZ
i tikz-karnaugh: Typeset Karnaugh maps using TikZ
i tikz-ladder: Draw ladder diagrams using TikZ
i tikz-lake-fig: Schematic diagrams of lakes
i tikz-layers: TikZ provides graphical layers on TikZ: "behind", "above" and "glass"
i tikz-mirror-lens: Spherical mirrors and lenses in TikZ
i tikz-nef: Create diagrams for neural networks constructed with the methods of the Neural Engineering Framework (NEF)
i tikz-network: Draw networks with TikZ
i tikz-nfold: Triple, quadruple, and n-fold paths with TikZ
i tikz-opm: Typeset OPM diagrams
i tikz-optics: A library for drawing optical setups with TikZ
i tikz-osci: Produce oscilloscope "screen shots"
i tikz-page: Small macro to help building nice and complex layout materials
i tikz-palattice: Draw particle accelerator lattices with TikZ
i tikz-planets: Illustrate celestial mechanics and the solar system
i tikz-qtree: Use existing qtree syntax for trees in TikZ
i tikz-relay: TikZ library for typesetting electrical diagrams
i tikz-sfc: Symbols collection for typesetting Sequential Function Chart (SFC) diagrams (PLC programs)
i tikz-swigs: Horizontally and vertically split elliptical nodes
i tikz-timing: Easy generation of timing diagrams as TikZ pictures
i tikz-trackschematic: A TikZ library for creating track diagrams in railways
i tikz-truchet: Draw Truchet tiles
i tikz2d-fr: Work with some 2D TikZ commands (French)
i tikz3d-fr: Work with some 3D figures
i tikzbricks: Drawing bricks with TikZ
i tikzcodeblocks: Helps to draw codeblocks like scratch, NEPO and PXT in TikZ
i tikzdotncross: Small set of macros for defining/marking coordinates and crossing (jumps) paths
i tikzducks: A little fun package for using rubber ducks in TikZ
i tikzfill: TikZ libraries for filling with images and patterns
i tikzinclude: Import TikZ images from colletions
i tikzlings: A collection of cute little animals and similar creatures
i tikzmark: Use TikZ's method of remembering a position on a page
i tikzmarmots: Drawing little marmots in TikZ
i tikzorbital: Atomic and molecular orbitals using TikZ
i tikzpackets: Display network packets
i tikzpagenodes: A single TikZ node for the whole page
i tikzpeople: Draw people-shaped nodes in TikZ
i tikzpfeile: Draw arrows using PGF/TikZ
i tikzpingus: Penguins with TikZ
i tikzposter: Create scientific posters using TikZ
i tikzquads: A few shapes designed to be used with CircuiTikZ
i tikzquests: A parametric questions' repositories framework
i tikzscale: Resize pictures while respecting text size
i tikzsymbols: Some symbols created using TikZ
i tikztosvg: A utility for rendering TikZ diagrams to SVG
i tikztosvg.universal-darwin: universal-darwin files of tikztosvg
i tikzviolinplots: Draws violin plots from data
i tile-graphic: Create tiles of a graphical file
i tilings: A TikZ library for drawing tiles and tilings
i timbreicmc: Typeset documents with ICMC/USP watermarks
i times: URW 'Base 35' font pack for LaTeX
i timetable: Generate timetables
i timing-diagrams: Draw timing diagrams
i tinos: Tinos fonts with LaTeX support
i tipa: Fonts and macros for IPA phonetics characters
i tipa-de: German translation of tipa documentation
i tipauni: Producing Unicode characters with TIPA commands
i tipfr: Produces calculator's keys with the help of TikZ
i tiscreen: Mimic the screen of older Texas Instruments calculators
i titlecaps: Setting rich-text input into Titling Caps
i titlefoot: Add special material to footer of title page
i titlepages: Sample titlepages, and how to code them
i titlepic: Add picture to title page of a document
i titleref: A "\titleref" command to cross-reference section titles
i titlesec: Select alternative section titles
i titling: Control over the typesetting of the \maketitle command
i tkz-base: Tools for drawing with a cartesian coordinate system
i tkz-berge: Macros for drawing graphs of graph theory
i tkz-bernoulli: Draw Bernoulli trees with TikZ
i tkz-doc: Documentation macros for the TKZ series of packages
i tkz-elements: A Lua library for drawing Euclidean geometry with TikZ or tkz-euclide
i tkz-euclide: Tools for drawing Euclidean geometry
i tkz-fct: Tools for drawing graphs of functions
i tkz-graph: Draw graph-theory graphs
i tkz-grapheur: A LaTeX package with tools for graph plotting (and TikZ)
i tkz-orm: Create Object-Role Model (ORM) diagrams
i tkz-tab: Tables of signs and variations using PGF/TikZ
i tkzexample: Package for the documentation of all tkz-* packages
i tlc-article: A LaTeX document class for formal documents
i tlc2: Examples from "The LaTeX Companion", second edition
i tlc3-examples: All examples from "The LaTeX Companion", third edition
i tlcockpit: A GUI frontend to TeX Live Manager (tlmgr)
i tlcockpit.universal-darwin: universal-darwin files of tlcockpit
i tlmgr-intro-zh-cn: A short tutorial on using tlmgr in Chinese
i tlmgrbasics: A simplified documentation for tlmgr
i tlshell: GUI frontend (tcl/tk-based) for tlmgr
i tlshell.universal-darwin: universal-darwin files of tlshell
i to-be-determined: Highlight text passages that need further work
i tocbibind: Add bibliography/index/contents to Table of Contents
i tocdata: Adds names to chapters, sections, figures in the TOC and LOF
i tocloft: Control table of contents, figures, etc
i tocvsec2: Section numbering and table of contents control
i todo: Make a to-do list for a document
i todonotes: Marking things to do in a LaTeX document
i tokcycle: Build tools to process tokens from an input stream
i tokenizer: A tokenizer
i tonevalue: Tool for linguists and phoneticians to visualize tone value patterns
i toolbox: Tool macros
i tools: The LaTeX standard tools bundle
i topfloat: Move floats to the top of the page
i topiclongtable: Extend longtable with cells that merge hierarchically
i topletter: Letter class for the Politecnico di Torino
i toptesi: Bundle for typesetting multilanguage theses
i totalcount: Commands for typesetting total values of counters
i totcount: Find the last value of a counter
i totpages: Count pages in a document, and report last page number
i tpic2pdftex: Use tpic commands in pdfTeX
i tpic2pdftex.universal-darwin: universal-darwin files of tpic2pdftex
i tpslifonts: A LaTeX package for configuring presentation fonts
i tqft: Drawing TQFT diagrams with TikZ/PGF
i tracklang: Language and dialect tracker
i trajan: Fonts from the Trajan column in Rome
i tram: Typeset tram boxes in LaTeX
i tramlines: A package for creating tramlines (lines above and below a title used by lawyers in the UK)
i translation-array-fr: French translation of the documentation of array
i translation-arsclassica-de: German version of arsclassica
i translation-biblatex-de: German translation of the User Guide for BibLaTeX
i translation-chemsym-de: German version of chemsym
i translation-dcolumn-fr: French translation of the documentation of dcolumn
i translation-ecv-de: Ecv documentation, in German
i translation-enumitem-de: Enumitem documentation, in German
i translation-europecv-de: German version of europecv
i translation-filecontents-de: German version of filecontents
i translation-moreverb-de: German version of moreverb
i translation-natbib-fr: French translation of the documentation of natbib
i translation-tabbing-fr: French translation of the documentation of Tabbing
i translations: Internationalisation of LaTeX2e packages
i translator: Easy translation of strings in LaTeX
i transparent: Using a color stack for transparency with pdfTeX
i transparent-io: Show for approval the filenames used in \input, \openin, or \openout
i tree-dvips: Trees and other linguists' macros
i treesvr: Tree macros
i treetex: Draw trees
i trfsigns: Typeset transform signs
i trigonometry: Demonstration code for cos and sin in TeX macros
i trimspaces: Trim spaces around an argument or within a macro
i trivfloat: Quick float definitions in LaTeX
i trivialpursuit: Insert Trivial Pursuit board game
i trsym: Symbols for transformations
i truncate: Truncate text to a specified width
i truthtable: Automatically generate truth tables for given variables and statements
i tsemlines: Support for the ancient \emline macro
i tsvtemplate: Apply a template to a tsv file
i ttfutils: convert TrueType to TFM and PK fonts
i ttfutils.universal-darwin: universal-darwin files of ttfutils
i tucv: Support for typesetting a CV or resumee
i tuda-ci: LaTeX templates of Technische Universitat Darmstadt
i tudscr: Corporate Design of Technische Universitat Dresden
i tufte-latex: Document classes inspired by the work of Edward Tufte
i tugboat: LaTeX macros for TUGboat articles
i tugboat-plain: Plain TeX macros for TUGboat
i tui: Thesis style for the University of the Andes, Colombia
i turabian: Create Turabian-formatted material using LaTeX
i turabian-formatting: Formatting based on Turabian's Manual
i turkmen: Babel support for Turkmen
i turnstile: Typeset the (logic) turnstile notation
i turnthepage: Provide "turn page" instructions
i tutodoc: Typeset tutorial-like documentations
i twemoji-colr: Twemoji font in COLR/CPAL layered format
i twemojis: Use Twitter's open source emojis through LaTeX commands
i twoinone: Print two pages on a single page
i twoup: Print two virtual pages on each physical page
i twoxtwogame: Visualize 2x2 normal-form games
i txfonts: Times-like fonts in support of mathematics
i txfontsb: Extensions to txfonts, using GNU Freefont
i txgreeks: Shape selection for TX fonts Greek letters
i txuprcal: Upright calligraphic font based on TX calligraphic
i type1cm: Arbitrary size font selection in LaTeX
i typed-checklist: Typesetting tasks, goals, milestones, artifacts, and more in LaTeX
i typeface: Select a balanced set of fonts
i typehtml: Typeset HTML directly from LaTeX
i typeoutfileinfo: Display class/package/file information
i typeoutfileinfo.universal-darwin: universal-darwin files of typeoutfileinfo
i typewriter: Typeset with a randomly variable monospace font
i typicons: Font containing a set of web-related icons
i typoaid: Macros for font diagnostics
i typog: Typographic fine-tuning and micro-typographic enhancements
i typog.universal-darwin: universal-darwin files of typog
i typogrid: Print a typographic grid
i typstfun: List of equivalent Typst function names of LaTeX commands
i tzplot: Plot graphs with TikZ abbreviations
i uaclasses: University of Arizona thesis and dissertation format
i uafthesis: Document class for theses at University of Alaska Fairbanks
i uantwerpendocs: Course texts, master theses, and exams in University of Antwerp style
i uassign: Environments and options for typesetting university assignments
i ucalgmthesis: LaTeX thesis class for University of Calgary Faculty of Graduate Studies
i ucbthesis: Thesis and dissertation class supporting UCB requirements
i ucdavisthesis: A thesis/dissertation class for University of California at Davis
i ucharcat: Implementation of the (new in 2015) XeTeX \Ucharcat command in lua, for LuaTeX
i ucharclasses: Font actions in XeTeX according to what is being processed
i ucph-revy: Musical script formatting
i ucs: Extended UTF-8 input encoding support for LaTeX
i ucsmonograph: Typesetting academic documents from the University of Caxias do Sul
i ucthesis: University of California thesis format
i udepcolor: University of Piura (UDEP) institutional and corporate colors for digital and electronic media
i udes-genie-these: A thesis class file for the Faculte de genie at the Universite de Sherbrooke
i udesoftec: Thesis class for the University of Duisburg-Essen
i udiss: A LaTeX bundle for typesetting dissertations
i uebungsblatt: A LaTeX class for writing exercise sheets
i uestcthesis: Thesis class for UESTC
i ufrgscca: A bundle for undergraduate students final work/report (tcc) at UFRGS/EE
i uhc: Fonts for the Korean language
i uhhassignment: A document class for typesetting homework assignments
i uhrzeit: Time printing, in German
i uiucredborder: Class for UIUC thesis red-bordered forms
i uiucthesis: UIUC thesis class
i ukbill: A class for typesetting UK legislation
i ukrhyph: Hyphenation Patterns for Ukrainian
i ulem: Package for underlining
i ulqda: Support of Qualitative Data Analysis
i ulqda.universal-darwin: universal-darwin files of ulqda
i ulthese: Thesis class and templates for Universite Laval
i umbclegislation: A LaTeX class for building legislation files for UMBC Student Government Association Bills
i umich-thesis: University of Michigan Thesis LaTeX class
i uml: UML diagrams in LaTeX
i umlaute: German input encodings in LaTeX
i umoline: Underline text allowing line breaking
i umthesis: Dissertations at the University of Michigan
i umtypewriter: Fonts to typeset with the xgreek package
i unam-thesis: Create documents according to the UNAM guidelines
i unamth-template: UNAM Thesis LaTeX Template
i unamthesis: Style for Universidad Nacional Autonoma de Mexico theses
i unbtex: A class for theses at University of Brasilia (UnB)
i undar-digitacion: Musical fingering diagrams of Pinkullo Huanuqueno, Flute (Recorder), Quena and Saxophone
i undergradmath: LaTeX Math for Undergraduates cheat sheet
i underlin: Underlined running heads
i underoverlap: Position decorations over and under expressions
i underscore: Control the behaviour of "_" in text
i undolabl: Override existing labels
i unfonts-core: TrueType version of Un-fonts
i unfonts-extra: TrueType version of Un-fonts
i uni-titlepage: Universal titlepages with configuration options and predefined styles
i uni-wtal-ger: Citation style for literary studies at the University of Wuppertal
i uni-wtal-lin: Citation style for linguistic studies at the University of Wuppertal
i unicode-alphabets: Macros for using characters from Unicode's Private Use Area
i unicode-bidi: Experimental unicode bidi package for XeTeX
i unicode-data: Unicode data and loaders for TeX
i unicode-math: Unicode mathematics support for XeTeX and LuaTeX
i unicode-math-input: Allow entering Unicode symbols in math formulas
i unicodefonttable: A Unicode font table generator
i unifith: Typeset theses for University of Florence (Italy)
i unifront: Give notes a unique front page for every chapter and section
i unigrazpub: LaTeX templates for University of Graz Library Publishing Services
i unimath-plain-xetex: OpenType math support in (plain) XeTeX
i uninormalize: Unicode normalization support
i uniquecounter: Provides unlimited unique counter
i unisc: Unicode small caps with Lua/XeLaTeX
i unisugar: Define syntactic sugar for Unicode LaTeX
i unitconv: Convert a length into one with another unit
i unitn-bimrep: A bimonthly report class for the PhD School of Materials, Mechatronics and System Engineering
i units: Typeset units
i unitsdef: Typesetting units in LaTeX
i universa: Herbert Bayer's 'universal' font
i universalis: Universalis font, with support
i univie-ling: Papers, theses and research proposals in (Applied) Linguistics at Vienna University
i unizgklasa: A LaTeX class for theses at the Faculty Of Graphic Arts in Zagreb
i unravel: Watching TeX digest tokens
i unswcover: Typeset a dissertation cover page following UNSW guidelines
i uol-physics-report: A LaTeX document class for writing lab reports
i uothesis: Class for dissertations and theses at the University of Oregon
i uowthesis: Document class for dissertations at the University of Wollongong
i uowthesistitlepage: Title page for dissertations at the University of Wollongong
i upca: Print UPC-A barcodes
i updatemarks: Extract and update marks from boxes
i uplatex: pLaTeX2e and miscellaneous macros for upTeX
i uplatex.universal-darwin: universal-darwin files of uplatex
i upmendex: Multilingual index processor
i upmendex.universal-darwin: universal-darwin files of upmendex
i upmethodology: Writing specifications such as for UP-based methodologies
i uppunctlm: Always keep upright shape for some punctuation marks and Arabic numerals
i upquote: Show "realistic" quotes in verbatim
i uptex: Unicode version of pTeX
i uptex-base: Plain TeX formats and documents for upTeX
i uptex-fonts: Fonts for use with upTeX
i uptex.universal-darwin: universal-darwin files of uptex
i upzhkinsoku: Supplementary Chinese kinsoku for Unicode *pTeX
i urcls: Beamer and scrlttr2 classes and styles for the University of Regensburg
i uri: Hyperlinks for a wide range of URIs
i url: Verbatim with URL-sensitive line breaks
i urlbst: Web support for BibTeX
i urlbst.universal-darwin: universal-darwin files of urlbst
i urwchancal: Use URW's clone of Zapf Chancery as a maths alphabet
i usebib: A simple bibliography processor
i useclass: Load classes as packages
i ushort: Shorter (and longer) underlines and underbars
i uspace: Giving meaning to various Unicode space characters
i uspatent: U.S. Patent Application Tools for LaTeX and LyX
i ut-thesis: University of Toronto thesis style
i utexasthesis: University of Texas at Austin graduate thesis style
i utf8add: Additional support for UTF-8 encoded LaTeX input
i utf8mex: Tools to produce formats that read Polish language input
i utfsym: Provides various Unicode symbols
i utopia: Adobe Utopia fonts
i uvaletter: Unofficial letterhead template for the University of Amsterdam
i uwa-colours: The colour palette of The University of Western Australia
i uwa-letterhead: The letterhead of the University of Western Australia
i uwa-pcf: A Participant Consent Form (PCF) for a human research protocol at the University of Western Australia
i uwa-pif: A Participant Information Form (PIF) for a human research protocol at the University of Western Australia
i uwmslide: Slides with a simple Power Point like appearance
i uwthesis: University of Washington thesis class
i vak: BibTeX style for Russian Theses, books, etc
i vancouver: Bibliographic style file for Biomedical Journals
i variablelm: Font definitions for the variable Latin Modern fonts
i variations: Typeset tables of variations of functions
i varindex: Luxury frontend to the \index command
i varisize: Change font size in Plain TeX
i varsfromjobname: Extract variables from the name of the LaTeX file
i varwidth: A variable-width minipage
i vaucanson-g: PSTricks macros for drawing automata
i vcell: Vertical alignment of content inside table cells
i vdmlisting: Typesetting VDM in ASCII syntax
i vectorlogos: Vectorial logos (GeoGebra, Emacs, Scratch, ...) with 'inline' support
i velthuis: Typeset Devanagari
i velthuis.universal-darwin: universal-darwin files of velthuis
i venn: Creating Venn diagrams with MetaPost
i venndiagram: Creating Venn diagrams with TikZ
i venturisadf: Venturis ADF fonts collection
i verbasef: VERBatim Automatic Splitting of External Files
i verbatimbox: Deposit verbatim text in a box
i verbatimcopy: Make copies of text documents from within LaTeX
i verbdef: Define commands which expand to verbatim text
i verbments: Syntax highlighting of source code in LaTeX documents
i verifica: Typeset (Italian high school) exercises
i verifiche: A LaTeX package to typeset (Italian) high school tests
i verifycommand: Verifies definitions are unchanged, such as before patching
i verse: Aids for typesetting simple verse
i version: Conditionally include text
i versions: Optionally omit pieces of text
i versonotes: Display brief notes on verso pages
i vertbars: Mark vertical rules in margin of text
i vgrid: Overlay a grid on the printed page
i vhistory: Support for creating a change log
i visualfaq: A Visual LaTeX FAQ
i visualfaq-fr: FAQ LaTeX visuelle francophone
i visualpstricks: Visual help for PSTricks based on images with minimum text
i visualtikz: Visual help for TikZ based on images with minimum text
i vlna: add ~ after non-syllabic preposition, for Czech/Slovak
i vlna.universal-darwin: universal-darwin files of vlna
i vmargin: Set various page dimensions
i vntex: Support for Vietnamese
i vocaltract: Visualise the vocal tract using LaTeX and PSTricks
i volumes: Typeset only parts of a document, with complete indexes etc
i voss-mathcol: Typesetting mathematics in colour, in (La)TeX
i vpe: Source specials for PDF output
i vpe.universal-darwin: universal-darwin files of vpe
i vruler: Numbering text
i vtable: Vertical alignement of table cells
i vwcol: Variable-width multiple text columns
i wadalab: Wadalab (Japanese) font packages
i wallcalendar: A wall calendar class with custom layouts
i wallpaper: Easy addition of wallpapers (background images) to LaTeX documents, including tiling
i wargame: A LaTeX package to prepare hex'n'counter wargames
i warning: Global warnings at the end of the logfile
i warpcol: Relative alignment of rows in numeric columns in tabulars
i was: A collection of small packages by Walter Schmidt
i wasy: The wasy fonts (Waldi symbol fonts)
i wasy-type1: Type 1 versions of wasy fonts
i wasysym: LaTeX support for the wasy fonts
i web: The original literate programming system
i web.universal-darwin: universal-darwin files of web
i webguide: Brief Guide to LaTeX Tools for Web publishing
i webquiz: Write interactive web based quizzes
i webquiz.universal-darwin: universal-darwin files of webquiz
i weiqi: Use LaTeX3 to typeset Weiqi (Go)
i wheelchart: Diagrams with circular or other shapes using TikZ and LaTeX3
i widetable: An environment for typesetting tables of specified width
i widows-and-orphans: Identify (typographic) widows and orphans
i williams: Miscellaneous macros by Peter Williams
i willowtreebook: Easy basic book class, built on memoir
i windycity: A Chicago style for BibLaTeX
i withargs: In-place argument substitution
i witharrows: "Aligned" math environments with arrows for comments
i wnri: Ridgeway's fonts
i wnri-latex: LaTeX support for wnri fonts
i wordcloud: Drawing wordclouds with MetaPost and Lua
i wordcount: Estimate the number of words in a LaTeX document
i wordcount.universal-darwin: universal-darwin files of wordcount
i wordle: Create wordle grids
i wordlike: Simulating word processor layout
i worksheet: Easy creation of worksheets
i worldflags: Drawing flags with TikZ
i wrapfig: Produces figures which text can flow around
i wrapfig2: Wrap text around figures
i wrapstuff: Wrapping text around stuff
i wrapstuff-doc-en: English version of the wrapstuff package documentation
i writeongrid: Write on grid lines
i wsemclassic: LaTeX class for Bavarian school w-seminar papers
i wsuipa: International Phonetic Alphabet fonts
i wtref: Extend LaTeX's cross-reference system
i xargs: Define commands with many optional arguments
i xassoccnt: Associated counters stepping simultaneously
i xbmks: Create a cross-document bookmark tree
i xcharter: Extension of Bitstream Charter fonts
i xcharter-math: XCharter-based OpenType Math font for LuaTeX and XeTeX
i xcite: Use citation keys from a different document
i xcjk2uni: Convert CJK characters to Unicode, in pdfTeX
i xcntperchap: Track the number of subsections etc. that occur in a specified tracklevel
i xcolor: Driver-independent color extensions for LaTeX and pdfLaTeX
i xcolor-material: Defines the 256 colors from Google Material Color Palette
i xcolor-solarized: Defines the 16 colors from Ethan Schoonover's Solarized palette
i xcomment: Allows selected environments to be included/excluded
i xcookybooky: Typeset (potentially long) recipes
i xcpdftips: Natbib citations with PDF tooltips
i xdoc: Extending the LaTeX doc system
i xduthesis: XeLaTeX template for writing Xidian University Thesis
i xduts: Xidian University TeX Suite
i xdvi: A DVI previewer for the X Window System
i xdvi.universal-darwin: universal-darwin files of xdvi
i xebaposter: Create beautiful scientific Persian/Latin posters using TikZ
i xechangebar: An extension of package changebar that can be used with XeLaTeX
i xecjk: Support for CJK documents in XeLaTeX
i xecolor: Support for color in XeLaTeX
i xecyr: Using Cyrillic languages in XeTeX
i xecyrmongolian: Basic support for the typesetting of Cyrillic Mongolian documents using (Xe|Lua)LaTeX
i xeindex: Automatic index generation for XeLaTeX
i xelatex-dev: (shortdesc missing)
i xelatex-dev.universal-darwin: universal-darwin files of xelatex-dev
i xellipsis: Extremely configurable ellipses with formats for various style manuals
i xepersian: Persian for LaTeX, using XeTeX
i xepersian-hm: Fixes kashida feature in xepersian package
i xesearch: A string finder for XeTeX
i xespotcolor: Spot colours support for XeLaTeX
i xetex: An extended variant of TeX for use with Unicode sources
i xetex-devanagari: XeTeX input map for Unicode Devanagari
i xetex-itrans: Itrans input maps for use with XeLaTeX
i xetex-pstricks: Running PSTricks under XeTeX
i xetex-tibetan: XeTeX input maps for Unicode Tibetan
i xetex.universal-darwin: universal-darwin files of xetex
i xetexconfig: crop.cfg for XeLaTeX
i xetexfontinfo: Report font features in XeTeX
i xetexko: Typeset Korean with Xe(La)TeX
i xetexref: Reference documentation of XeTeX
i xevlna: Insert non-breakable spaces using XeTeX
i xfakebold: Fake a regular font for bold characters
i xfor: A reimplementation of the LaTeX for-loop macro
i xfrac: Split-level fractions
i xgreek: Greek Language Support for XeLaTeX and LuaLaTeX
i xhfill: Extending \hrulefill
i xifthen: Extended conditional commands
i xii: Christmas silliness (English)
i xii-lat: Christmas silliness (Latin)
i ximera: Write online interactive content in LaTeX
i xindex: Unicode-compatible index generation
i xindex.universal-darwin: universal-darwin files of xindex
i xindy: A general-purpose index processor
i xindy-persian: Support for the Persian language in xindy
i xindy.universal-darwin: universal-darwin files of xindy
i xint: Expandable operations on long numbers
i xint-regression: Classic regressions, with xint
i xintsession: Interactive computing sessions (fractions, floating points, polynomials)
i xistercian: Cistercian numerals in LaTeX
i xits: A Scientific Times-like font with support for mathematical typesetting
i xkcdcolors: xkcd names of colors
i xkeymask: An extension of xkeyval with a mask
i xkeyval: Extension of the keyval package
i xlop: Calculates and displays arithmetic operations
i xltabular: Longtable support with possible X-column specifier
i xltxtra: "Extras" for LaTeX users of XeTeX
i xml2pmx: Convert MusicXML to PMX and MusiXTeX
i xml2pmx.universal-darwin: universal-darwin files of xml2pmx
i xmltex: Support for parsing XML documents
i xmltex.universal-darwin: universal-darwin files of xmltex
i xmpincl: Include eXtensible Metadata Platform data in pdfLaTeX
i xmuthesis: XMU thesis style
i xnewcommand: Define \global and \protected commands with \newcommand
i xoptarg: Expandable macros that take an optional argument
i xpatch: Extending etoolbox patching commands
i xpdfopen: Commands to control PDF readers, under X11
i xpdfopen.universal-darwin: universal-darwin files of xpdfopen
i xpeek: Define commands that peek ahead in the input stream
i xpiano: An extension of the piano package
i xpicture: Extensions of LaTeX picture drawing
i xpinyin: Automatically add pinyin to Chinese characters
i xprintlen: Print TeX lengths in a variety of units
i xpunctuate: Process trailing punctuation which may be redundant
i xq: Support for writing about xiangqi
i xreview: Reviewing LaTeX documents made easy(er)
i xsavebox: Saveboxes for repeating content without code replication, based on PDF Form XObjects
i xsim: eXercise Sheets IMproved
i xskak: An extension to the skak package for chess typesetting
i xstring: String manipulation for (La)TeX
i xtab: Break tables across pages
i xtuthesis: XTU thesis template
i xunicode: Generate Unicode characters from accented glyphs
i xurl: Allow URL breaks at any alphanumerical character
i xwatermark: Graphics and text watermarks on selected pages
i xyling: Draw syntactic trees, etc., for linguistics literature, using xy-pic
i xymtex: Typesetting chemical structures
i xypic: Flexible diagramming macros
i xypic-tut-pt: A tutorial for XY-pic, in Portuguese
i xytree: Tree macros using XY-Pic
i yafoot: A bundle of miscellaneous footnote packages
i yagusylo: A symbol loader
i yaletter: Extremely flexible macros for letters, envelopes, and label sheets
i yamlvars: A YAML parser and tool for easy LaTeX definition creation
i yannisgr: Greek fonts by Yannis Haralambous
i yathesis: A LaTeX class for writing a thesis following French rules
i yax: Yet Another Key System
i yazd-thesis: A template for the Yazd University
i yb-book: Template for YB Branded Books
i ycbook: A versatile book class
i ydoc: Macros for documentation of LaTeX classes and packages
i yet-another-guide-latex2e: A short guide to using LaTeX2e to typeset high quality documents
i yfonts: Support for old German fonts
i yfonts-otf: OpenType version of the Old German fonts designed by Yannis Haralambous
i yfonts-t1: Old German-style fonts, in Adobe type 1 format
i yhmath: Extended maths fonts for LaTeX
i yinit-otf: OTF conversion of Yannis Haralambous' Old German decorative initials
i york-thesis: A thesis class file for York University, Toronto
i youngtab: Typeset Young-Tableaux
i yplan: Daily planner type calendar
i yplan.universal-darwin: universal-darwin files of yplan
i yquant: Typesetting quantum circuits in a human-readable language
i ysabeau: Ysabeau fonts with LaTeX support for traditional TeX engines
i ytableau: Many-featured Young tableaux and Young diagrams
i zapfchan: URW 'Base 35' font pack for LaTeX
i zapfding: URW 'Base 35' font pack for LaTeX
i zbmath-review-template: Template for a zbMATH Open review
i zebra-goodies: A collection of handy macros for paper writing
i zed-csp: Typesetting Z and CSP format specifications
i zennote: Streamline your note-taking process!
i zhlineskip: Line spacing for CJK documents
i zhlipsum: Chinese dummy text
i zhmetrics: TFM subfont files for using Chinese fonts in 8-bit TeX
i zhmetrics-uptex: Chinese font metrics for upTeX
i zhnumber: Typeset Chinese representations of numbers
i zhspacing: Spacing for mixed CJK-English documents in XeTeX
i ziffer: Conversion of punctuation in maths mode
i zitie: Create CJK character calligraphy practicing sheets
i zlmtt: Use Latin Modern Typewriter fonts
i zootaxa-bst: A BibTeX style for the journal Zootaxa
i zref: A new reference scheme for LaTeX
i zref-check: Flexible cross-references with contextual checks based on zref
i zref-clever: Clever LaTeX cross-references based on zref
i zref-vario: Extended LaTeX page cross-references with varioref and zref-clever
i zugferd: ZUGFeRD and Faktur-X invoicing using LaTeX
i zwgetfdate: Get package or file date
i zwpagelayout: Page layout and crop-marks
i zx-calculus: A library to typeset ZX Calculus diagrams
i zxjafbfont: Fallback CJK font support for xeCJK
i zxjafont: Set up Japanese font families for XeLaTeX
i zxjatype: Standard conforming typesetting of Japanese, for XeLaTeX
i zztex: A full-featured TeX macro package for producing books, journals, and manuals

